The Impact of Connectivity on the Production and Diffusion of Knowledge

We study a social bandit problem featuring the production and diffusion of knowledge. While higher connectivity enhances knowledge diffusion, it may reduce knowledge production as agents shy away from experimentation and free-ride on others' discoveries. In the symmetric mixed-strategy equilibrium, exploration probability falls with connectivity, while expected per-capita equilibrium surplus is constant in the interior mixing region. Under finite-player pure strategies, surplus can fall discontinuously when the integer number of explorers drops. In the large-population limit these jumps vanish, and per-capita equilibrium surplus is weakly increasing in connectivity and eventually flat for intermediate beliefs.

==> csv/finite_n_equil_ss.csv <==
0.0,0.0010614585599999773
0.01001001001001001,0.0010835138677608809
0.02002002002002002,0.0011054535299952217
0.03003003003003003,0.0011272781099808044
0.04004004004004004,0.0011489881684619556
0.050050050050050046,0.0011705842636599727
0.06006006006006006,0.0011920669512835345
0.07007007007007007,0.0012134367845390718
0.08008008008008008,0.0012346943141410998
0.09009009009009009,0.0012558400883225117
0.10010010010010009,0.0012768746528448321
0.11011011011011011,0.0012977985510084346
0.12012012012012012,0.0013186123236627184
0.13013013013013014,0.0013393165092162483
0.14014014014014015,0.0013599116436468555
0.15015015015015015,0.0013803982605117013
0.16016016016016016,0.0014007768909573017
0.17017017017017017,0.0014210480637295159
0.18018018018018017,0.001441212305183496
0.19019019019019018,0.0014612701392935985
0.20020020020020018,0.0014812220876632616
0.21021021021021022,0.0015010686695348398
0.22022022022022023,0.001520810401799408
0.23023023023023023,0.0015404477990065223
0.24024024024024024,0.0015599813733739492
0.2502502502502503,0.0015794116347973533
0.2602602602602603,0.0015987390908599537
0.2702702702702703,0.0016179642468421378
0.2802802802802803,0.0016370876057310445
0.2902902902902903,0.0016561096682301067
0.3003003003003003,0.0016750309327685608
0.3103103103103103,0.0016938518955109186
0.3203203203203203,0.001712573050366402
0.3303303303303303,0.0017311948889983469
0.34034034034034033,0.0017497179008335649
0.35035035035035034,0.0017681425730716746
0.36036036036036034,0.0017864693906943954
0.37037037037037035,0.0018046988364748052
0.38038038038038036,0.0018228313909865652
0.39039039039039036,0.001840867532613108
0.40040040040040037,0.001858807737556792
0.41041041041041043,0.0018766524798480187
0.42042042042042044,0.001894402231354318
0.43043043043043044,0.001912057461789398
0.44044044044044045,0.00192961863872216
0.45045045045045046,0.0019470862275856793
0.46046046046046046,0.0019644606916861514
0.47047047047047047,0.0019817424922118046
0.4804804804804805,0.0019989320882417825
0.4904904904904905,0.0020160299367549804
0.5005005005005005,0.0020330364926388657
0.5105105105105106,0.002049952208698249
0.5205205205205206,0.002066777535664031
0.5305305305305306,0.002083512922201912
0.5405405405405406,0.0021001588149210685
0.5505505505505506,0.0021167156583828013
0.5605605605605606,0.0021331838951091386
0.5705705705705706,0.002149563965591424
0.5805805805805806,0.002165856308298855
0.5905905905905906,0.0021820613596869962
0.6006006006006006,0.002198179554206263
0.6106106106106106,0.0022142113243103665
0.6206206206206206,0.0022301571004647285
0.6306306306306306,0.0022460173111548652
0.6406406406406406,0.0022617923828947384
0.6506506506506506,0.0022774827402350737
0.6606606606606606,0.002293088805771646
0.6706706706706707,0.00230861100015354
0.6806806806806807,0.0023240497420913644
0.6906906906906907,0.0023394054483654525
0.7007007007007007,0.0023546785338340185
0.7107107107107107,0.002369869411441284
0.7207207207207207,0.002384978492225581
0.7307307307307307,0.002400006185327415
0.7407407407407407,0.0024149528979975016
0.7507507507507507,0.0024298190356047697
0.7607607607607607,0.002444605001644335
0.7707707707707707,0.0024593111977454464
0.7807807807807807,0.0024739380236793937
0.7907907907907907,0.0024884858773673935
0.8008008008008007,0.002502955154888436
0.8108108108108109,0.002517346250487112
0.8208208208208209,0.0025316595565813968
0.8308308308308309,0.0025458954637704164
0.8408408408408409,0.0025600543608421773
0.8508508508508509,0.0025741366347812643
0.8608608608608609,0.002588142670776518
0.8708708708708709,0.002602072852228669
0.8808808808808809,0.0026159275607579523
0.8908908908908909,0.0026297071762116948
0.9009009009009009,0.0026434120766718585
0.9109109109109109,0.002657042638462575
0.9209209209209209,0.002670599236157632
0.9309309309309309,0.0026840822425879414
0.9409409409409409,0.002697492028848979
0.950950950950951,0.002710828964308188
0.960960960960961,0.002724093416612358
0.970970970970971,0.0027372857516949813
0.980980980980981,0.0027504063337835654
0.990990990990991,0.0027634555254069347
1.001001001001001,0.0027764336874024917
1.011011011011011,0.0027893411789234523
1.021021021021021,0.0028021783574460573
1.031031031031031,0.0028149455787767523
1.0410410410410411,0.0028276431970593375
1.0510510510510511,0.002840271564782098
1.0610610610610611,0.002852831032784894
1.0710710710710711,0.0028653219502662343
1.0810810810810811,0.002877744664790319
1.0910910910910911,0.0028900995222940476
1.1011011011011012,0.0029023868670940136
1.1111111111111112,0.002914607041893458
1.1211211211211212,0.0029267603877892066
1.1311311311311312,0.002938847244278568
1.1411411411411412,0.0029508679492662223
1.1511511511511512,0.0029628228390710617
1.1611611611611612,0.002974712248433022
1.1711711711711712,0.0029865365105198795
1.1811811811811812,0.0029982959569340205
1.1911911911911912,0.003009990917719184
1.2012012012012012,0.0030216217213671873
1.2112112112112112,0.00303318869482461
1.2212212212212212,0.0030446921634994647
1.2312312312312312,0.0030561324512678326
1.2412412412412412,0.0030675098804804823
1.2512512512512513,0.0030788247719694536
1.2612612612612613,0.003090077445054619
1.2712712712712713,0.003101268217550219
1.2812812812812813,0.0031123974057713777
1.2912912912912913,0.003123465324540579
1.3013013013013013,0.003134472287194134
1.3113113113113113,0.003145418605588608
1.3213213213213213,0.003156304590107231
1.3313313313313313,0.003167130549666285
1.3413413413413413,0.0031778967917214557
1.3513513513513513,0.0031886036222741674
1.3613613613613613,0.0031992513458778933
1.3713713713713713,0.0032098402656444347
1.3813813813813813,0.0032203706832501823
1.3913913913913913,0.0032308428989423496
1.4014014014014013,0.0032412572115451776
1.4114114114114114,0.003251613918466128
1.4214214214214214,0.0032619133157020287
1.4314314314314314,0.003272155697845227
1.4414414414414414,0.003282341358089688
1.4514514514514514,0.003292470588237086
1.4614614614614614,0.0033025436787028663
1.4714714714714714,0.0033125609185222877
1.4814814814814814,0.0033225225953564313
1.4914914914914914,0.0033324289954982005
1.5015015015015014,0.0033422804038782785
1.5115115115115114,0.003352077104071081
1.5215215215215214,0.0033618193783006697
1.5315315315315314,0.003371507507446653
1.5415415415415414,0.0033811417710500583
1.5515515515515514,0.003390722447319181
1.5615615615615615,0.003400249813135411
1.5715715715715715,0.0034097241440590414
1.5815815815815815,0.003419145714335039
1.5915915915915915,0.0034285147968988136
1.6016016016016015,0.0034378316633819402
1.6116116116116117,0.0034470965841178836
1.6216216216216217,0.003456309828147674
1.6316316316316317,0.0034654716632255833
1.6416416416416417,0.0034745823558247685
1.6516516516516517,0.0034836421711428828
1.6616616616616617,0.003492651373107689
1.6716716716716717,0.0035016102243826228
1.6816816816816818,0.003510518986372353
1.6916916916916918,0.0035193779192283165
1.7017017017017018,0.0035281872818542204
1.7117117117117118,0.003536947331911537
1.7217217217217218,0.003545658325824962
1.7317317317317318,0.003554320518787868
1.7417417417417418,0.0035629341647677184
1.7517517517517518,0.0035714995165114717
1.7617617617617618,0.0035800168255509615
1.7717717717717718,0.003588486342208249
1.7817817817817818,0.0035969083156009623
1.7917917917917918,0.003605282993647612
1.8018018018018018,0.003613610623072881
1.8118118118118118,0.0036218914494128987
1.8218218218218218,0.0036301257170204887
1.8318318318318318,0.0036383136690704035
1.8418418418418419,0.0036464555475645252
1.8518518518518519,0.003654551593337064
1.8618618618618619,0.0036626020460597116
1.8718718718718719,0.0036706071442467987
1.8818818818818819,0.0036785671252604147
1.8918918918918919,0.003686482225315513
1.901901901901902,0.0036943526794849953
1.911911911911912,0.0037021787217047736
1.921921921921922,0.003709960584778817
1.931931931931932,0.003717698500384169
1.941941941941942,0.003725392699075957
1.951951951951952,0.0037330434102923675
1.961961961961962,0.0037406508623596124
1.971971971971972,0.0037482152824968693
1.981981981981982,0.0037557368968212062
1.991991991991992,0.003763215930352482
2.002002002002002,0.0037706526070182254
2.012012012012012,0.0037780471496585036
2.022022022022022,0.003785399780030763
2.032032032032032,0.003792710718814652
2.042042042042042,0.003799980185616822
2.052052052052052,0.0038072083989757195
2.062062062062062,0.003814395576366342
2.0720720720720722,0.0038215419342049898
2.0820820820820822,0.00382864768785399
2.0920920920920922,0.0038357130516264034
2.1021021021021022,0.0038427382387907134
2.1121121121121122,0.0038497234615754955
2.1221221221221223,0.0038566689311740647
2.1321321321321323,0.0038635748577491077
2.1421421421421423,0.0038704414504372995
2.1521521521521523,0.0038772689173538874
2.1621621621621623,0.0038840574655972762
2.1721721721721723,0.003890807301253579
2.1821821821821823,0.003897518629401153
2.1921921921921923,0.0039041916541151214
2.2022022022022023,0.0039108265784718755
2.2122122122122123,0.003917423604553553
2.2222222222222223,0.003923982933452504
2.2322322322322323,0.00393050476527574
2.2422422422422423,0.003936989299149351
2.2522522522522523,0.00394343673322293
2.2622622622622623,0.003949847264673952
2.2722722722722724,0.0039562210897121555
2.2822822822822824,0.00396255840358389
2.2922922922922924,0.003968859400576464
2.3023023023023024,0.003975124274022456
2.3123123123123124,0.00398135321630402
2.3223223223223224,0.003987546418857173
2.3323323323323324,0.003993704072176058
2.3423423423423424,0.003999826365817199
2.3523523523523524,0.004005913488403721
2.3623623623623624,0.004011965627629585
2.3723723723723724,0.0040179829702637615
2.3823823823823824,0.004023965702154434
2.3923923923923924,0.004029914008233146
2.4024024024024024,0.004035828072518949
2.4124124124124124,0.004041708078122541
2.4224224224224224,0.004047554207250366
2.4324324324324325,0.004053366641208722
2.4424424424424425,0.004059145560407823
2.4524524524524525,0.004064891144365878
2.4624624624624625,0.00407060357171312
2.4724724724724725,0.004076283020195845
2.4824824824824825,0.004081929666680417
2.4924924924924925,0.004087543687157268
2.5025025025025025,0.004093125256744868
2.5125125125125125,0.004098674549693694
2.5225225225225225,0.004104191739390178
2.5325325325325325,0.0041096769983606195
2.5425425425425425,0.004115130498275122
2.5525525525525525,0.004120552409951474
2.5625625625625625,0.0041259429033590304
2.5725725725725725,0.004131302147622586
2.5825825825825826,0.00413663031102621
2.5925925925925926,0.004141927561017094
2.6026026026026026,0.0041471940642093565
2.6126126126126126,0.004152429986387851
2.6226226226226226,0.004157635492511946
2.6326326326326326,0.004162810746719296
2.6426426426426426,0.004167955912329603
2.6526526526526526,0.004173071151848336
2.6626626626626626,0.00417815662697048
2.6726726726726726,0.004183212498584205
2.6826826826826826,0.004188238926774608
2.6926926926926926,0.00419323607082734
2.7027027027027026,0.004198204089232303
2.7127127127127126,0.004203143139687272
2.7227227227227226,0.004208053379101539
2.7327327327327327,0.004212934963599528
2.7427427427427427,0.004217788048524383
2.7527527527527527,0.004222612788441577
2.7627627627627627,0.004227409337142449
2.7727727727727727,0.004232177847647789
2.7827827827827827,0.00423691847221137
2.7927927927927927,0.004241631362323459
2.8028028028028027,0.004246316668714353
2.8128128128128127,0.004250974541357857
2.8228228228228227,0.004255605129474772
2.8328328328328327,0.004260208581536362
2.8428428428428427,0.0042647850452678035
2.8528528528528527,0.00426933466765163
2.8628628628628627,0.004273857594931151
2.8728728728728727,0.004278353972613861
2.8828828828828827,0.004282823945474841
2.8928928928928928,0.004287267657560124
2.9029029029029028,0.0042916852521900865
2.9129129129129128,0.004296076871962773
2.9229229229229228,0.004300442658757256
2.932932932932933,0.00430478275373695
2.942942942942943,0.004309097297352928
2.952952952952953,0.0043133864293472095
2.962962962962963,0.00431765028875605
2.972972972972973,0.004321889013913208
2.982982982982983,0.0043261027424532
2.992992992992993,0.0043302916113145415
3.003003003003003,0.004334455756742973
3.013013013013013,0.004338595314294683
3.023023023023023,0.0043427104188394905
3.033033033033033,0.00434680120456405
3.043043043043043,0.004350867804975019
3.053053053053053,0.00435491035290221
3.063063063063063,0.004358928980501754
3.073073073073073,0.004362923819259214
3.083083083083083,0.00436689499999272
3.093093093093093,0.0043708426528560745
3.103103103103103,0.004374766907341836
3.113113113113113,0.004378667892284414
3.123123123123123,0.004382545735863127
3.133133133133133,0.004386400565605256
3.143143143143143,0.004390232508389094
3.153153153153153,0.0043940416904469665
3.163163163163163,0.004397828237368262
3.173173173173173,0.004401592274102412
3.183183183183183,0.004405333924961901
3.193193193193193,0.0044090533136252365
3.203203203203203,0.004412750563139914
3.2132132132132134,0.004416425795925369
3.2232232232232234,0.004420079133775925
3.2332332332332334,0.004423710697863703
3.2432432432432434,0.004427320608741561
3.2532532532532534,0.0044309089863459675
3.2632632632632634,0.004434475949999916
3.2732732732732734,0.0044380216184157955
3.2832832832832834,0.004441546109698246
3.2932932932932935,0.004445049541347028
3.3033033033033035,0.004448532030259848
3.3133133133133135,0.0044519936927351995
3.3233233233233235,0.004455434644475174
3.3333333333333335,0.004458855000588268
3.3433433433433435,0.0044622548755921705
3.3533533533533535,0.004465634383416554
3.3633633633633635,0.004468993637405832
3.3733733733733735,0.004472332750321926
3.3833833833833835,0.004475651834347002
3.3933933933933935,0.00447895100108621
3.4034034034034035,0.004482230361570405
3.4134134134134135,0.004485490026258858
3.4234234234234235,0.004488730105041948
3.4334334334334335,0.0044919507072438535
3.4434434434434436,0.004495151941625234
3.4534534534534536,0.00449833391638588
3.4634634634634636,0.004501496739167379
3.4734734734734736,0.004504640517055746
3.4834834834834836,0.0045077653565840595
3.4934934934934936,0.004510871363735083
3.5035035035035036,0.0045139586439438585
3.5135135135135136,0.004517027302100317
3.5235235235235236,0.004520077442551851
3.5335335335335336,0.0045231091691058985
3.5435435435435436,0.0045261225850324995
3.5535535535535536,0.004529117793066849
3.5635635635635636,0.004532094895411836
3.5735735735735736,0.004535053993740571
3.5835835835835836,0.004537995189198916
3.5935935935935936,0.004540918582407969
3.6036036036036037,0.004543824273466587
3.6136136136136137,0.004546712361953854
3.6236236236236237,0.004549582946931561
3.6336336336336337,0.004552436126946671
3.6436436436436437,0.004555272000033776
3.6536536536536537,0.004558090663717533
3.6636636636636637,0.004560892215015098
3.6736736736736737,0.004563676750438555
3.6836836836836837,0.00456644436599732
3.6936936936936937,0.004569195157200546
3.7037037037037037,0.004571929219059509
3.7137137137137137,0.004574646646089989
3.7237237237237237,0.004577347532314648
3.7337337337337337,0.004580031971265379
3.7437437437437437,0.004582700055985657
3.7537537537537538,0.004585351879032888
3.7637637637637638,0.0045879875324807175
3.7737737737737738,0.004590607107921373
3.7837837837837838,0.004593210696467957
3.793793793793794,0.004595798388756744
3.803803803803804,0.004598370274949486
3.813813813813814,0.004600926444735667
3.823823823823824,0.0046034669873347926
3.833833833833834,0.004605991991498635
3.843843843843844,0.0046085015455134895
3.853853853853854,0.004610995737202405
3.863863863863864,0.004613474653927422
3.873873873873874,0.004615938382591792
3.883883883883884,0.004618387009642176
3.893893893893894,0.004620820621070856
3.903903903903904,0.004623239302417918
3.913913913913914,0.004625643138773441
3.923923923923924,0.004628032214779655
3.933933933933934,0.0046304066146331205
3.943943943943944,0.0046327664220868585
3.953953953953954,0.004635111720452517
3.963963963963964,0.004637442592602482
3.973973973973974,0.004639759120972017
3.983983983983984,0.004642061387561375
3.993993993993994,0.0046443494739378905
4.004004004004004,0.0046466234612381006
4.014014014014014,0.004648883430169803
4.024024024024024,0.004651129461014155
4.034034034034034,0.00465336163362773
4.044044044044044,0.0046555800274445894
4.054054054054054,0.004657784721478313
4.064064064064064,0.004659975794324059
4.074074074074074,0.004662153324160588
4.084084084084084,0.004664317388752285
4.094094094094094,0.004666468065451173
4.104104104104104,0.004668605431198925
4.114114114114114,0.004670729562528859
4.124124124124124,0.004672840535567912
4.134134134134134,0.004674938426038637
4.1441441441441444,0.004677023309261164
4.1541541541541545,0.004679095260155163
4.1641641641641645,0.004681154353241795
4.1741741741741745,0.004683200662645657
4.1841841841841845,0.004685234262096721
4.1941941941941945,0.004687255224932254
4.2042042042042045,0.004689263624098739
4.2142142142142145,0.004691259532153786
4.2242242242242245,0.004693243021268035
4.2342342342342345,0.004695214163227038
4.2442442442442445,0.0046971730294331614
4.2542542542542545,0.004699119690907444
4.2642642642642645,0.004701054218291475
4.2742742742742745,0.004702976681849253
4.2842842842842845,0.004704887151469028
4.2942942942942945,0.004706785696665158
4.3043043043043046,0.00470867238657993
4.314314314314315,0.004710547289985396
4.324324324324325,0.004712410475285185
4.334334334334335,0.004714262010516314
4.344344344344345,0.0047161019633509965
4.354354354354355,0.004717930401098429
4.364364364364365,0.004719747390706576
4.374374374374375,0.004721552998763954
4.384384384384385,0.0047233472915013995
4.394394394394395,0.004725130334793824
4.404404404404405,0.004726902194161978
4.414414414414415,0.004728662934774199
4.424424424424425,0.00473041262144813
4.434434434434435,0.004732151318652475
4.444444444444445,0.004733879090508705
4.454454454454455,0.004735596000792784
4.464464464464465,0.004737302112936869
4.474474474474475,0.0047389974900310106
4.484484484484485,0.004740682194824845
4.494494494494495,0.004742356289729286
4.504504504504505,0.0047440198368181915
4.514514514514515,0.004745672897830037
4.524524524524525,0.004747315534169579
4.534534534534535,0.004748947806909506
4.544544544544545,0.0047505697767920895
4.554554554554555,0.004752181504230818
4.564564564564565,0.004753783049312036
4.574574574574575,0.004755374471796564
4.584584584584585,0.0047569558311213135
4.594594594594595,0.0047585271864009
4.604604604604605,0.004760088596429252
4.614614614614615,0.004761640119681191
4.624624624624625,0.00476318181431404
4.634634634634635,0.004764713738169185
4.644644644644645,0.0047662359487736575
4.654654654654655,0.004767748503341711
4.664664664664665,0.004769251458776359
4.674674674674675,0.004770744871670947
4.684684684684685,0.004772228798310688
4.694694694694695,0.004773703294674204
4.704704704704705,0.00477516841643506
4.714714714714715,0.004776624218963282
4.724724724724725,0.00477807075732688
4.734734734734735,0.004779508086293358
4.744744744744745,0.004780936260331218
4.754754754754755,0.004782355333611453
4.764764764764765,0.004783765360009044
4.774774774774775,0.0047851663931044374
4.784784784784785,0.0047865584861850295
4.794794794794795,0.004787941692246621
4.804804804804805,0.004789316063994902
4.814814814814815,0.003141316264565418
4.824824824824825,0.003141643863635259
4.834834834834835,0.0031419686835026917
4.844844844844845,0.0031422907462573227
4.854854854854855,0.0031426100738255677
4.864864864864865,0.003142926687971755
4.874874874874875,0.003143240610299236
4.884884884884885,0.003143551862251465
4.894894894894895,0.0031438604651131095
4.904904904904905,0.003144166440011098
4.914914914914915,0.0031444698079157313
4.924924924924925,0.003144770589641725
4.934934934934935,0.003145068805849283
4.944944944944945,0.003145364477045139
4.954954954954955,0.0034360232045943136
4.964964964964965,0.003436404159692696
4.974974974974975,0.0034367819710985877
4.984984984984985,0.0034371566631534413
4.994994994994995,0.003437528260022966
5.005005005005005,0.003437896785698316
5.015015015015015,0.0034382622639972456
5.025025025025025,0.0034386247185652728
5.035035035035035,0.0034389841728768226
5.045045045045045,0.0034393406502363855
5.055055055055055,0.0034396941737796444
5.065065065065065,0.003440044766474608
5.075075075075075,0.0034403924511227425
5.085085085085085,0.0034407372503600744
5.095095095095095,0.0034410791866583126
5.105105105105105,0.0034414182823259473
5.115115115115115,0.0034417545595093507
5.125125125125125,0.003442088040193855
5.135135135135135,0.003442418746204849
5.145145145145145,0.00344274669920885
5.155155155155155,0.0034430719207145717
5.165165165165165,0.003443394432073987
5.175175175175175,0.0037327983834651406
5.185185185185185,0.003733211557593601
5.195195195195195,0.003733621421188752
5.205205205205205,0.0037340279991383706
5.215215215215215,0.003734431316155647
5.225225225225225,0.003734831396780314
5.235235235235235,0.003735228265379793
5.245245245245245,0.0037356219461502868
5.255255255255255,0.0037360124631179254
5.265265265265265,0.0037363998401398466
5.275275275275275,0.0037367841009053205
5.285285285285285,0.0037371652689368253
5.295295295295295,0.0037375433675911475
5.305305305305305,0.0037379184200604654
5.315315315315315,0.003738290449373417
5.325325325325325,0.0037386594783961687
5.335335335335335,0.0037390255298334753
5.345345345345345,0.003739388626229762
5.355355355355355,0.0037397487899701294
5.365365365365365,0.0037401060432814344
5.375375375375375,0.003740460408233312
5.385385385385385,0.003740811906739207
5.395395395395395,0.0037411605605574007
5.405405405405405,0.0037415063912920273
5.415415415415415,0.0040295224097196885
5.425425425425425,0.004029964583746925
5.435435435435435,0.004030403332234555
5.445445445445445,0.00403083868005215
5.455455455455455,0.004031270651900948
5.465465465465465,0.004031699272314915
5.475475475475475,0.004032124565661798
5.485485485485485,0.004032546556144162
5.495495495495495,0.004032965267800434
5.505505505505505,0.004033380724505929
5.515515515515515,0.004033792949973874
5.525525525525525,0.00403420196775644
5.535535535535535,0.004034607801245737
5.545545545545545,0.004035010473674839
5.555555555555555,0.004035410008118773
5.565565565565565,0.004035806427495521
5.575575575575575,0.004036199754567011
5.585585585585585,0.004036590011940101
5.595595595595595,0.004036977222067556
5.605605605605605,0.004037361407249021
5.615615615615615,0.004037742589631994
5.625625625625625,0.004038120791212776
5.635635635635635,0.004038496033837441
5.645645645645645,0.0040388683392027815
5.655655655655655,0.004039237728857252
5.665665665665665,0.004039604224201906
5.675675675675675,0.004039967846491335
5.685685685685685,0.004326516822612848
5.6956956956956954,0.004326982352210169
5.7057057057057055,0.004327444406350687
5.7157157157157155,0.004327903009298692
5.7257257257257255,0.0043283581851608684
5.7357357357357355,0.00432880995788726
5.7457457457457455,0.004329258351272194
5.7557557557557555,0.004329703388955228
5.7657657657657655,0.004330145094422071
5.7757757757757755,0.004330583491005523
5.7857857857857855,0.004331018601886382
5.7957957957957955,0.004331450450094362
5.8058058058058055,0.004331879058509014
5.8158158158158155,0.004332304449860618
5.8258258258258255,0.004332726646731094
5.8358358358358355,0.004333145671554888
5.8458458458458455,0.004333561546619869
5.8558558558558556,0.004333974294068214
5.865865865865866,0.004334383935897283
5.875875875875876,0.0043347904939605025
5.885885885885886,0.0043351939899682335
5.895895895895896,0.004335594445488632
5.905905905905906,0.004335991881948519
5.915915915915916,0.004336386320634234
5.925925925925926,0.004336777782692481
5.935935935935936,0.004337166289131179
5.945945945945946,0.004337551860820316
5.955955955955956,0.004337934518492764
5.965965965965966,0.004338314282745127
5.975975975975976,0.004623154786056575
5.985985985985986,0.004623642783767029
5.995995995995996,0.004624127283581799
6.006006006006006,0.004624608308879896
6.016016016016016,0.004625085882895409
6.026026026026026,0.004625560028718347
6.036036036036036,0.004626030769295462
6.046046046046046,0.004626498127431064
6.056056056056056,0.004626962125787838
6.066066066066066,0.004627422786887653
6.076076076076076,0.004627880133112371
6.086086086086086,0.004628334186704648
6.096096096096096,0.004628784969768726
6.106106106106106,0.004629232504271235
6.116116116116116,0.00462967681204198
6.126126126126126,0.004630117914774724
6.136136136136136,0.004630555834027973
6.146146146146146,0.004630990591225745
6.156156156156156,0.004631422207658352
6.166166166166166,0.004631850704483169
6.176176176176176,0.004632276102725388
6.186186186186186,0.004632698423278795
6.196196196196196,0.004633117686906508
6.206206206206206,0.004633533914241752
6.216216216216216,0.004633947125788587
6.226226226226226,0.004634357341922667
6.236236236236236,0.004634764582891969
6.246246246246246,0.004635168868817548
6.256256256256256,0.0046355702196942536
6.266266266266266,0.0046359686553914614
6.276276276276276,0.00463636419565381
6.286286286286286,0.0046367568601019095
6.296296296296296,0.004919672584701912
6.306306306306306,0.004920180256872113
6.316316316316316,0.004920684446739177
6.326326326326326,0.004921185176494159
6.336336336336336,0.0049216824681975295
6.346346346346346,0.004922176343779851
6.356356356356356,0.004922666825042504
6.366366366366366,0.0049231539336583655
6.376376376376376,0.004923637691172517
6.386386386386386,0.004924118119002929
6.396396396396396,0.004924595238441153
6.406406406406406,0.004925069070652998
6.416416416416417,0.004925539636679223
6.426426426426427,0.004926006957436205
6.436436436436437,0.004926471053716621
6.446446446446447,0.004926931946190111
6.456456456456457,0.004927389655403947
6.466466466466467,0.0049278442017837085
6.476476476476477,0.004928295605633924
6.486486486486487,0.004928743887138752
6.496496496496497,0.004929189066362612
6.506506506506507,0.004929631163250854
6.516516516516517,0.0049300701976304
6.526526526526527,0.004930506189210385
6.536536536536537,0.004930939157582801
6.546546546546547,0.004931369122223147
6.556556556556557,0.004931796102491044
6.566566566566567,0.00493222011763088
6.576576576576577,0.004932641186772441
6.586586586586587,0.004933059328931525
6.596596596596597,0.004933474563010583
6.606606606606607,0.004933886907799316
6.616616616616617,0.0049342963819753154
6.626626626626627,0.004934703004104653
6.636636636636637,0.004935106792642514
6.646646646646647,0.004935507765933791
6.656656656656657,0.00493590594221369
6.666666666666667,0.005216825858824228
6.676676676676677,0.005217345398767682
6.686686686686687,0.005217861537099766
6.696696696696697,0.005218374294417929
6.706706706706707,0.005218883691205031
6.716716716716717,0.005219389747829929
6.726726726726727,0.005219892484548048
6.736736736736737,0.005220391921501969
6.746746746746747,0.0052208880787219915
6.756756756756757,0.005221380976126708
6.766766766766767,0.005221870633523573
6.776776776776777,0.005222357070609461
6.786786786786787,0.005222840306971248
6.796796796796797,0.005223320362086342
6.806806806806807,0.00522379725532327
6.816816816816817,0.005224271005942215
6.826826826826827,0.005224741633095575
6.836836836836837,0.00522520915582851
6.846846846846847,0.005225673593079491
6.856856856856857,0.005226134963680847
6.866866866866867,0.005226593286359306
6.876876876876877,0.005227048579736524
6.886886886886887,0.005227500862329644
6.896896896896897,0.0052279501525518135
6.906906906906907,0.005228396468712723
6.916916916916917,0.005228839829019132
6.926926926926927,0.005229280251575405
6.936936936936937,0.0052297177543840275
6.946946946946947,0.005230152355346133
6.956956956956957,0.0052305840722620235
6.966966966966967,0.005231012922831686
6.976976976976977,0.005231438924655303
6.986986986986987,0.005231862095233775
6.996996996996997,0.0052322824519692316
7.007007007007007,0.0052327000121655184
7.017017017017017,0.005233114793028738
7.027027027027027,0.00523352681166772
7.037037037037037,0.005233936085094545
7.047047047047047,0.00523434263022503
7.057057057057057,0.005234746463879232
7.067067067067067,0.005513233359048544
7.077077077077077,0.005513766229231389
7.087087087087087,0.005514295782325686
7.097097097097097,0.0055148220373237135
7.107107107107107,0.005515345013118485
7.117117117117117,0.005515864728504216
7.127127127127127,0.005516381202176794
7.137137137137137,0.0055168944527342395
7.147147147147147,0.0055174044986771725
7.157157157157157,0.005517911358409271
7.167167167167167,0.005518415050237739
7.177177177177177,0.005518915592373751
7.187187187187187,0.005519413002932919
7.197197197197197,0.00551990729993574
7.207207207207207,0.00552039850130805
7.217217217217217,0.005520886624881469
7.227227227227227,0.0055213716883938625
7.237237237237237,0.005521853709489771
7.247247247247247,0.005522332705720865
7.257257257257257,0.005522808694546379
7.267267267267267,0.005523281693333562
7.277277277277277,0.005523751719358108
7.287287287287287,0.005524218789804598
7.297297297297297,0.0055246829217669245
7.307307307307307,0.005525144132248739
7.317317317317317,0.005525602438163873
7.327327327327327,0.005526057856336772
7.337337337337337,0.005526510403502918
7.347347347347347,0.00552696009630926
7.357357357357357,0.005527406951314633
7.367367367367367,0.0055278509849901875
7.377377377377377,0.005528292213719798
7.387387387387387,0.0055287306538004954
7.397397397397397,0.005529166321442868
7.407407407407407,0.005529599232771494
7.4174174174174174,0.005530029403825334
7.4274274274274275,0.005530456850558161
7.4374374374374375,0.005530881588838956
7.4474474474474475,0.005531303634452325
7.4574574574574575,0.0055317230030989
7.4674674674674675,0.005532139710395745
7.4774774774774775,0.005532553771876754
7.4874874874874875,0.005532965202993062
7.4974974974974975,0.00553337401911343
7.5075075075075075,0.005533780235524653
7.5175175175175175,0.005534183867431954
7.5275275275275275,0.005810019448384924
7.5375375375375375,0.005810559846907032
7.5475475475475475,0.005811097056723889
7.5575575575575575,0.005811631095027501
7.5675675675675675,0.005812161978925925
7.5775775775775776,0.005812689725443631
7.587587587587588,0.005813214351521874
7.597597597597598,0.005813735874019056
7.607607607607608,0.005814254309711085
7.617617617617618,0.005814769675291739
7.627627627627628,0.005815281987373038
7.637637637637638,0.005815791262485576
7.647647647647648,0.005816297517078912
7.657657657657658,0.005816800767521896
7.667667667667668,0.005817301030103045
7.677677677677678,0.005817798321030884
7.687687687687688,0.005818292656434302
7.697697697697698,0.005818784052362905
7.707707707707708,0.005819272524787363
7.717717717717718,0.005819758089599755
7.727727727727728,0.0058202407626139225
7.737737737737738,0.005820720559565807
7.747747747747748,0.005821197496113798
7.757757757757758,0.0058216715878390765
7.767767767767768,0.005822142850245954
7.777777777777778,0.005822611298762213
7.787787787787788,0.0058230769487394455
7.797797797797798,0.005823539815453388
7.807807807807808,0.00582399991410426
7.817817817817818,0.0058244572598171
7.827827827827828,0.0058249118676420965
7.837837837837838,0.005825363752554918
7.847847847847848,0.0058258129294570474
7.857857857857858,0.005826259413176105
7.867867867867868,0.005826703218466189
7.877877877877878,0.005827144360008188
7.887887887887888,0.005827582852410116
7.897897897897898,0.005828018710207432
7.907907907907908,0.005828451947863362
7.917917917917918,0.005828882579769229
7.927927927927928,0.00582931062024476
7.937937937937938,0.005829736083538418
7.947947947947948,0.005830158983827711
7.957957957957958,0.005830579335219513
7.967967967967968,0.005830997151750379
7.977977977977978,0.005831412447386854
7.987987987987988,0.005831825236025794
7.997997997997998,0.0058322355314946745
8.008008008008009,0.005832643347551898
8.018018018018019,0.005833048697887099
8.028028028028029,0.00583345159612147
8.038038038038039,0.005833852055808048
8.048048048048049,0.006106612516058113
8.058058058058059,0.006107158319529406
8.068068068068069,0.006107701081540618
8.078078078078079,0.006108240817453956
8.088088088088089,0.006108777542562025
8.098098098098099,0.006109311272088115
8.108108108108109,0.006109842021186479
8.118118118118119,0.006110369804942598
8.128128128128129,0.006110894638373478
8.138138138138139,0.006111416536427911
8.148148148148149,0.0061119355139867505
8.158158158158159,0.006112451585863189
8.168168168168169,0.006112964766803025
8.178178178178179,0.006113475071484943
8.188188188188189,0.006113982514520774
8.198198198198199,0.006114487110455771
8.208208208208209,0.00611498887376888
8.218218218218219,0.006115487818872997
8.228228228228229,0.00611598396011525
8.238238238238239,0.006116477311777252
8.248248248248249,0.006116967888075366
8.258258258258259,0.006117455703160983
8.268268268268269,0.006117940771120767
8.278278278278279,0.006118423105976931
8.288288288288289,0.006118902721687488
8.298298298298299,0.0061193796321465195
8.308308308308309,0.0061198538511844265
8.318318318318319,0.006120325392568194
8.328328328328329,0.006120794270001652
8.338338338338339,0.006121260497125719
8.348348348348349,0.006121724087518668
8.358358358358359,0.006122185054696378
8.368368368368369,0.006122643412112593
8.378378378378379,0.006123099173159162
8.388388388388389,0.00612355235116631
8.398398398398399,0.006124002959402871
8.408408408408409,0.006124451011076544
8.418418418418419,0.006124896519334151
8.428428428428429,0.006125339497261875
8.438438438438439,0.006125779957885512
8.448448448448449,0.006126217914170716
8.458458458458459,0.006126653379023246
8.468468468468469,0.006127086365289211
8.478478478478479,0.006127516885755314
8.488488488488489,0.006127944953149098
8.498498498498499,0.006128370580139174
8.508508508508509,0.006128793779335491
8.518518518518519,0.006129214563289546
8.528528528528529,0.006129632944494642
8.538538538538539,0.0061300489353861235
8.548548548548549,0.006130462548341611
8.558558558558559,0.00613087379568124
8.568568568568569,0.006131282689667899
8.578578578578579,0.0061316892425074656
8.588588588588589,0.006132093466349034
8.598598598598599,0.00613249537328516
8.608608608608609,0.006132894975352084
8.618618618618619,0.0061332922845299676
8.62862862862863,0.006133687312743129
8.63863863863864,0.006134080071860263
8.64864864864865,0.006403347133141966
8.65865865865866,0.006403894451716109
8.66866866866867,0.006404438900467274
8.67867867867868,0.006404980492901151
8.68868868868869,0.006405519242467111
8.6986986986987,0.00640605516255841
8.70870870870871,0.006406588266512401
8.71871871871872,0.006407118567610726
8.72872872872873,0.00640764607907952
8.73873873873874,0.006408170814089626
8.74874874874875,0.006408692785756781
8.75875875875876,0.006409212007141828
8.76876876876877,0.006409728491250908
8.77877877877878,0.006410242251035666
8.78878878878879,0.0064107532993934475
8.7987987987988,0.0064112616491674955
8.80880880880881,0.006411767313147151
8.81881881881882,0.006412270304068051
8.82882882882883,0.006412770634612323
8.83883883883884,0.006413268317408777
8.84884884884885,0.006413763365033109
8.85885885885886,0.006414255790008091
8.86886886886887,0.006414745604803767
8.87887887887888,0.006415232821837646
8.88888888888889,0.006415717453474893
8.8988988988989,0.006416199512028523
8.90890890890891,0.006416679009759592
8.91891891891892,0.006417155958877392
8.92892892892893,0.006417630371539636
8.93893893893894,0.006418102259852652
8.94894894894895,0.006418571635871567
8.95895895895896,0.006419038511600501
8.96896896896897,0.0064195028989927575
8.97897897897898,0.006419964809951001
8.98898898898899,0.006420424256327453
8.998998998999,0.006420881249924078
9.00900900900901,0.006421335802492762
9.01901901901902,0.006421787925735504
9.02902902902903,0.0064222376313046
9.03903903903904,0.006422684930802825
9.04904904904905,0.006423129835783619
9.05905905905906,0.006423572357751266
9.06906906906907,0.006424012508161082
9.07907907907908,0.006424450298419588
9.08908908908909,0.006424885739884704
9.0990990990991,0.006425318843865916
9.10910910910911,0.006425749621624465
9.11911911911912,0.006426178084373522
9.12912912912913,0.00642660424327837
9.13913913913914,0.006427028109456581
9.14914914914915,0.00642744969397819
9.15915915915916,0.006427869007865879
9.16916916916917,0.00642828606209515
9.17917917917918,0.006428700867594499
9.18918918918919,0.006429113435245597
9.1991991991992,0.006429523775883455
9.20920920920921,0.006429931900296614
9.21921921921922,0.0064303378192273036
9.22922922922923,0.006430741543371622
9.23923923923924,0.00643114308337971
9.24924924924925,0.00643154244985592
9.25925925925926,0.006431939653358993
9.26926926926927,0.006432334704402214
9.27927927927928,0.0064327276134536066
9.28928928928929,0.006433118390936082
9.2992992992993,0.006433507047227624
9.30930930930931,0.006433893592661444
9.31931931931932,0.006434278037526157
9.32932932932933,0.006434660392065951
9.33933933933934,0.006699780355525436
9.34934934934935,0.006700327875451343
9.35935935935936,0.006700872705622821
9.36936936936937,0.006701414857754636
9.37937937937938,0.006701954343517044
9.38938938938939,0.006702491174535939
9.3993993993994,0.00670302536239299
9.40940940940941,0.00670355691862579
9.41941941941942,0.006704085854727998
9.42942942942943,0.0067046121821494825
9.43943943943944,0.006705135912296465
9.44944944944945,0.006705657056531656
9.45945945945946,0.006706175626174406
9.46946946946947,0.006706691632500842
9.47947947947948,0.006707205086744003
9.48948948948949,0.006707716000093994
9.4994994994995,0.006708224383698112
9.50950950950951,0.006708730248660996
9.51951951951952,0.0067092336060447615
9.52952952952953,0.006709734466869143
9.53953953953954,0.006710232842111627
9.54954954954955,0.006710728742707594
9.55955955955956,0.0067112221795504615
9.56956956956957,0.00671171316349181
9.57957957957958,0.006712201705341528
9.58958958958959,0.0067126878158679515
9.5995995995996,0.006713171505797991
9.60960960960961,0.006713652785817277
9.61961961961962,0.006714131666570287
9.62962962962963,0.006714608158660493
9.63963963963964,0.006715082272650479
9.64964964964965,0.006715554019062095
9.65965965965966,0.006716023408376573
9.66966966966967,0.006716490451034679
9.67967967967968,0.006716955157436828
9.68968968968969,0.006717417537943233
9.6996996996997,0.006717877602874026
9.70970970970971,0.0067183353625094
9.71971971971972,0.006718790827089734
9.72972972972973,0.006719244006815724
9.73973973973974,0.006719694911848526
9.74974974974975,0.00672014355230987
9.75975975975976,0.006720589938282203
9.76976976976977,0.006721034079808813
9.77977977977978,0.006721475986893964
9.78978978978979,0.006721915669503021
9.7997997997998,0.006722353137562581
9.80980980980981,0.006722788400960602
9.81981981981982,0.006723221469546527
9.82982982982983,0.0067236523531314235
9.83983983983984,0.0067240810614881
9.84984984984985,0.006724507604351237
9.85985985985986,0.006724931991417512
9.86986986986987,0.006725354232345736
9.87987987987988,0.006725774336756965
9.88988988988989,0.0067261923142346355
9.8998998998999,0.00672660817432469
9.90990990990991,0.0067270219265356986
9.91991991991992,0.006727433580338987
9.92992992992993,0.0067278431451687545
9.93993993993994,0.006728250630422211
9.94994994994995,0.006728656045459689
9.95995995995996,0.006729059399604774
9.96996996996997,0.006729460702144422
9.97997997997998,0.0067298599623290874
9.98998998998999,0.0067302571893728454
10.0,0.006730652392453509


==> csv/large_pi_soc_surplus.csv <==
0.0,0.25625000000000003
0.02002002002002002,0.25625000001432124
0.04004004004004004,0.2562500002260331
0.06006006006006006,0.2562500011287929
0.08008008008008008,0.256250003519258
0.10010010010010009,0.25625000847574153
0.12012012012012012,0.25625001733779673
0.14014014014014015,0.25625003168669597
0.16016016016016016,0.25625005332677503
0.18018018018018017,0.25625008426761
0.20020020020020018,0.2562501267069987
0.22022022022022023,0.2562501830147179
0.24024024024024024,0.2562502557170277
0.2602602602602603,0.25625034748189685
0.2802802802802803,0.2562504611049231
0.3003003003003003,0.2562505994959232
0.3203203203203203,0.25625076566616767
0.34034034034034033,0.25625096271623754
0.36036036036036034,0.25625119382447953
0.38038038038038036,0.25625146223603756
0.40040040040040037,0.2562517712524396
0.42042042042042044,0.25625212422171867
0.44044044044044045,0.25625252452904757
0.46046046046046046,0.2562529755878689
0.4804804804804805,0.25625348083150024
0.5005005005005005,0.25625404370519755
0.5205205205205206,0.25625466765865823
0.5405405405405406,0.2562553561389467
0.5605605605605606,0.25625611258382736
0.5805805805805806,0.25625694041548697
0.6006006006006006,0.25625784303463256
0.6206206206206206,0.25625882381494947
0.6406406406406406,0.2562598860979045
0.6606606606606606,0.2562610331878816
0.6806806806806807,0.25626226834763494
0.7007007007007007,0.2562635947940475
0.7207207207207207,0.2562650156941822
0.7407407407407407,0.25626653416161355
0.7607607607607607,0.25626815325302765
0.7807807807807807,0.25626987596507955
0.8008008008008007,0.256271705231497
0.8208208208208209,0.25627364392041974
0.8408408408408409,0.2562756948319644
0.8608608608608609,0.25627786069600483
0.8808808808808809,0.25628014417015854
0.9009009009009009,0.25628254783796983
0.9209209209209209,0.2562850742072811
0.9409409409409409,0.25628772570878344
0.960960960960961,0.25629050469473796
0.980980980980981,0.25629341343786094
1.001001001001001,0.2562964541303638
1.021021021021021,0.2562996288831412
1.0410410410410411,0.2563029397251003
1.0610610610610611,0.2563063886026238
1.0810810810810811,0.2563099773791598
1.1011011011011012,0.2563137078349338
1.1211211211211212,0.2563175816667741
1.1411411411411412,0.2563216004880468
1.1611611611611612,0.256325765828694
1.1811811811811812,0.2563300791353689
1.2012012012012012,0.2563345417716639
1.2212212212212212,0.2563391550184257
1.2412412412412412,0.2563439200741523
1.2612612612612613,0.2563488380554682
1.2812812812812813,0.2563539099976723
1.3013013013013013,0.2563591368553546
1.3213213213213213,0.2563645195030771
1.3413413413413413,0.2563700587361157
1.3613613613613613,0.2563757552712583
1.3813813813813813,0.2563816097476558
1.4014014014014013,0.25638762272772275
1.4214214214214214,0.25639379469808354
1.4414414414414414,0.25640012607056145
1.4614614614614614,0.25640661718320695
1.4814814814814814,0.25641326830136263
1.5015015015015014,0.2564200796187618
1.5215215215215214,0.2564270512586575
1.5415415415415414,0.25643418327498013
1.5615615615615615,0.2564414756535203
1.5815815815815815,0.256448928313135
1.6016016016016015,0.2564565411069746
1.6216216216216217,0.2564643138237285
1.6416416416416417,0.2564722461888872
1.6616616616616617,0.25648033786601915
1.6816816816816818,0.25648858845805933
1.7017017017017018,0.25649699750860977
1.7217217217217218,0.2565055645032475
1.7417417417417418,0.2565142888708413
1.7617617617617618,0.2565231699848728
1.7817817817817818,0.2565322071647621
1.8018018018018018,0.2565413996771967
1.8218218218218218,0.2565507467374608
1.8418418418418419,0.2565602475107651
1.8618618618618619,0.2565699011135751
1.8818818818818819,0.25657970661493695
1.901901901901902,0.2565896630378003
1.921921921921922,0.25659976936033574
1.941941941941942,0.25661002451724685
1.961961961961962,0.25662042740107627
1.981981981981982,0.25663097686350345
2.002002002002002,0.2566416717166346
2.022022022022022,0.2566525107342837
2.042042042042042,0.2566634926532431
2.062062062062062,0.25667461617454435
2.0820820820820822,0.256685879964707
2.1021021021021022,0.2566972826569763
2.1221221221221223,0.25670882285254815
2.1421421421421423,0.2567204991217814
2.1621621621621623,0.2567323100053965
2.1821821821821823,0.25674425401566026
2.2022022022022023,0.2567563296375566
2.2222222222222223,0.2567685353299424
2.2422422422422423,0.2567808695266885
2.2622622622622623,0.25679333063780463
2.2822822822822824,0.2568059170505499
2.3023023023023024,0.25681862713052606
2.3223223223223224,0.2568314592227554
2.3423423423423424,0.25684441165274174
2.3623623623623624,0.25685748272751496
2.3823823823823824,0.2568706707366589
2.4024024024024024,0.25688397395332163
2.4224224224224224,0.2568973906352097
2.4424424424424425,0.2569109190255642
2.4624624624624625,0.2569245573541197
2.4824824824824825,0.25693830383804656
2.5025025025025025,0.25695215668287474
2.5225225225225225,0.2569661140834008
2.5425425425425425,0.25698017422457714
2.5625625625625625,0.2569943352823841
2.5825825825825826,0.2570085954246839
2.6026026026026026,0.2570229528120578
2.6226226226226226,0.25703740559862526
2.6426426426426426,0.25705195193284613
2.6626626626626626,0.2570665899583051
2.6826826826826826,0.2570813178144792
2.7027027027027026,0.25709613363748796
2.7227227227227226,0.25711103556082626
2.7427427427427427,0.2571260217160809
2.7627627627627627,0.2571410902336291
2.7827827827827827,0.25715623924332126
2.8028028028028027,0.25717146687514664
2.8228228228228227,0.25718677125988243
2.8428428428428427,0.25720215052972645
2.8628628628628627,0.25721760281891387
2.8828828828828827,0.2572331262643175
2.9029029029029028,0.25724871900603236
2.9229229229229228,0.2572643791879443
2.942942942942943,0.25728010495828313
2.962962962962963,0.25729589447016027
2.982982982982983,0.25731174588209116
3.003003003003003,0.2573276573585026
3.023023023023023,0.257343627070225
3.043043043043043,0.25735965319497023
3.063063063063063,0.2573757339177946
3.083083083083083,0.25739186743154796
3.103103103103103,0.2574080519373079
3.123123123123123,0.257424285644801
3.143143143143143,0.25744056677280963
3.163163163163163,0.25745689354956525
3.183183183183183,0.25747326421312844
3.203203203203203,0.25748967701175635
3.2232232232232234,0.2575061302042562
3.2432432432432434,0.25752262206032683
3.2632632632632634,0.2575391508608873
3.2832832832832834,0.2575557148983934
3.3033033033033035,0.25757231247714213
3.3233233233233235,0.25758894191356374
3.3433433433433435,0.25760560153650286
3.3633633633633635,0.25762228968748724
3.3833833833833835,0.25763900472098616
3.4034034034034035,0.25765574500465704
3.4234234234234235,0.25767250891958104
3.4434434434434436,0.2576892948604891
3.4634634634634636,0.25770610123597587
3.4834834834834836,0.25772292646870504
3.5035035035035036,0.257739768995603
3.5235235235235236,0.25775662726804416
3.5435435435435436,0.25777349975202524
3.5635635635635636,0.2577903849283312
3.5835835835835836,0.25780728129269087
3.6036036036036037,0.25782418735592455
3.6236236236236237,0.2578411016440817
3.6436436436436437,0.2578580226985707
3.6636636636636637,0.2578749490762797
3.6836836836836837,0.25789187934968943
3.7037037037037037,0.25790881210697714
3.7237237237237237,0.2579257459521138
3.7437437437437437,0.2579426795049527
3.7637637637637638,0.25795961140131024
3.7837837837837838,0.2579765402930402
3.803803803803804,0.25799346484809993
3.823823823823824,0.2580103837506101
3.843843843843844,0.2580272957009069
3.863863863863864,0.2580441994155882
3.883883883883884,0.25806109362755303
3.903903903903904,0.258077977086034
3.923923923923924,0.25809484855662446
3.943943943943944,0.25811170682129886
3.963963963963964,0.2581285506784278
3.983983983983984,0.2581453789427869
4.004004004004004,0.25816219044555994
4.024024024024024,0.25817898403433753
4.044044044044044,0.25819575857310917
4.064064064064064,0.25821251294225106
4.084084084084084,0.258229246038509
4.104104104104104,0.2582459567749756
4.124124124124124,0.2582626440810637
4.1441441441441444,0.25827930690247475
4.1641641641641645,0.25829594420116286
4.1841841841841845,0.25831255495529454
4.2042042042042045,0.2583291381592043
4.2242242242242245,0.25834569282334635
4.2442442442442445,0.25836221797424214
4.2642642642642645,0.2583787126544243
4.2842842842842845,0.258395175922377
4.3043043043043046,0.2584116068524724
4.324324324324325,0.25842800453490417
4.344344344344345,0.2584443680756176
4.364364364364365,0.2584606965962362
4.384384384384385,0.2584769892339857
4.404404404404405,0.2584932451416146
4.424424424424425,0.25850946348731246
4.444444444444445,0.25852564345462475
4.464464464464465,0.25854178424236607
4.484484484484485,0.2585578850645295
4.504504504504505,0.2585739451501946
4.524524524524525,0.2585899637434329
4.544544544544545,0.2586059401032104
4.564564564564565,0.25862187350328925
4.584584584584585,0.2586377632321258
4.604604604604605,0.25865360859276815
4.624624624624625,0.25866940890275086
4.644644644644645,0.2586851634939883
4.664664664664665,0.2587008717126663
4.684684684684685,0.25871653291913177
4.704704704704705,0.2587321464877814
4.724724724724725,0.2587477118069486
4.744744744744745,0.2587632282787888
4.764764764764765,0.2587786953191638
4.784784784784785,0.25879411235752514
4.804804804804805,0.25880947883679545
4.824824824824825,0.2588247942132494
4.844844844844845,0.25884005795639364
4.864864864864865,0.25885526954884547
4.884884884884885,0.2588704284862107
4.904904904904905,0.2588855342769609
4.924924924924925,0.2589005864423095
4.944944944944945,0.25891558451608765
4.964964964964965,0.2589305280446192
4.984984984984985,0.258945416586595
5.005005005005005,0.2589602497129468
5.025025025025025,0.25897502700672087
5.045045045045045,0.2589897480629508
5.065065065065065,0.25900441248853
5.085085085085085,0.2590190199020846
5.105105105105105,0.25903356993384474
5.125125125125125,0.2590480622255171
5.145145145145145,0.2590624964301561
5.165165165165165,0.2590768722120356
5.185185185185185,0.2590911892465206
5.205205205205205,0.25910544721993817
5.225225225225225,0.2591196458294493
5.245245245245245,0.25913378478292026
5.265265265265265,0.259147863798794
5.285285285285285,0.2591618826059621
5.305305305305305,0.2591758409436363
5.325325325325325,0.2591897385612208
5.345345345345345,0.25920357521818427
5.365365365365365,0.25921735068393253
5.385385385385385,0.25923106473768137
5.405405405405405,0.2592447171683295
5.425425425425425,0.2592583077743322
5.445445445445445,0.2592718363635752
5.465465465465465,0.25928530275324885
5.485485485485485,0.2592987067697229
5.505505505505505,0.2593120482484217
5.525525525525525,0.25932532703369987
5.545545545545545,0.2593385429787185
5.565565565565565,0.259351695945322
5.585585585585585,0.2593647858039151
5.605605605605605,0.2593778124333411
5.625625625625625,0.2593907757207603
5.645645645645645,0.2594036755615287
5.665665665665665,0.2594165118590784
5.685685685685685,0.2594292845247977
5.7057057057057055,0.2594419934779121
5.7257257257257255,0.25945463864536655
5.7457457457457455,0.2594672199617075
5.7657657657657655,0.2594797373689665
5.7857857857857855,0.2594921908165441
5.8058058058058055,0.2595045802610947
5.8258258258258255,0.25951690566641195
5.8458458458458455,0.25952916700331535
5.865865865865866,0.2595413642495373
5.885885885885886,0.25955349738961087
5.905905905905906,0.25956556641475886
5.925925925925926,0.25957757132278336
5.945945945945946,0.2595895121179563
5.965965965965966,0.25960138881091044
5.985985985985986,0.25961320141853206
6.006006006006006,0.25962494996385366
6.026026026026026,0.2596366344759481
6.046046046046046,0.25964825498982336
6.066066066066066,0.25965981154631834
6.086086086086086,0.25967130419199946
6.106106106106106,0.2596827329790583
6.126126126126126,0.25969409796520976
6.146146146146146,0.2597053992135919
6.166166166166166,0.2597166367926661
6.186186186186186,0.25972781077611773
6.206206206206206,0.2597389212427593
6.226226226226226,0.25974996827643293
6.246246246246246,0.2597609519659143
6.266266266266266,0.2597718724048182
6.286286286286286,0.2597827296915038
6.306306306306306,0.2597935239289819
6.326326326326326,0.25980425522482287
6.346346346346346,0.25981492369106485
6.366366366366366,0.2598255294441242
6.386386386386386,0.2598360726047054
6.406406406406406,0.25984655329771345
6.426426426426427,0.25985697165216565
6.446446446446447,0.25986732780110566
6.466466466466467,0.2598776218815177
6.486486486486487,0.25988785403424214
6.506506506506507,0.2598980244038917
6.526526526526527,0.25990813313876865
6.546546546546547,0.25991818039078324
6.566566566566567,0.25992816631537297
6.586586586586587,0.2599380910714223
6.606606606606607,0.25994795482118416
6.626626626626627,0.25995775773020174
6.646646646646647,0.25996749996723134
6.666666666666667,0.2599771817041663
6.686686686686687,0.25998680311596173
6.706706706706707,0.25999636438056045
6.726726726726727,0.26000586567881917
6.746746746746747,0.2600153071944363
6.766766766766767,0.26002468911388044
6.786786786786787,0.2600340116263196
6.806806806806807,0.26004327492355156
6.826826826826827,0.2600524791999347
6.846846846846847,0.26006162465232047
6.866866866866867,0.2600707114799862
6.886886886886887,0.2600797398845688
6.906906906906907,0.2600887100699993
6.926926926926927,0.2600976222424389
6.946946946946947,0.26010647661021497
6.966966966966967,0.26011527338375867
6.986986986986987,0.26012401277554276
7.007007007007007,0.2601326950000209
7.027027027027027,0.2601413202735675
7.047047047047047,0.2601498888144183
7.067067067067067,0.26015840084261177
7.087087087087087,0.2601668565799318
7.107107107107107,0.2601752562498508
7.127127127127127,0.2601836000774736
7.147147147147147,0.26019188828948236
7.167167167167167,0.26020012111408203
7.187187187187187,0.26020829878094703
7.207207207207207,0.2602164215211685
7.227227227227227,0.2602244895672018
7.247247247247247,0.26023250315281604
7.267267267267267,0.260240462513043
7.287287287287287,0.26024836788412786
7.307307307307307,0.26025621950348027
7.327327327327327,0.26026401760962586
7.347347347347347,0.2602717624421592
7.367367367367367,0.260279454241697
7.387387387387387,0.2602870932498323
7.407407407407407,0.2602946797090889
7.4274274274274275,0.2603022138628775
7.4474474474474475,0.26030969595545134
7.4674674674674675,0.2603171262318635
7.4874874874874875,0.2603245049379243
7.5075075075075075,0.26033183232016016
7.5275275275275275,0.260339108625772
7.5475475475475475,0.2603463341025953
7.5675675675675675,0.26035350899906023
7.587587587587588,0.26036063356415334
7.607607607607608,0.2603677080473785
7.627627627627628,0.2603747326987196
7.647647647647648,0.26038170776860375
7.667667667667668,0.26038863350786473
7.687687687687688,0.2603955101677073
7.707707707707708,0.26040233799967216
7.727727727727728,0.2604091172556016
7.747747747747748,0.2604158481876053
7.767767767767768,0.2604225310480277
7.787787787787788,0.26042916608941474
7.807807807807808,0.26043575356448223
7.827827827827828,0.26044229372608424
7.847847847847848,0.26044878682718225
7.867867867867868,0.260455233120815
7.887887887887888,0.2604616328600683
7.907907907907908,0.26046798629804657
7.927927927927928,0.26047429368784364
7.947947947947948,0.2604805552825148
7.967967967967968,0.26048677133504955
7.987987987987988,0.2604929420983444
8.008008008008009,0.26049906782517646
8.028028028028029,0.2605051487681772
8.048048048048049,0.26051118517980765
8.068068068068069,0.26051717731233304
8.088088088088089,0.2605231254177984
8.108108108108109,0.26052902974800474
8.128128128128129,0.26053489055448575
8.148148148148149,0.2605407080884847
8.168168168168169,0.26054648260093183
8.188188188188189,0.2605522143424229
8.208208208208209,0.2605579035631971
8.228228228228229,0.2605635505131161
8.248248248248249,0.2605691554416438
8.268268268268269,0.26057471859782577
8.288288288288289,0.26058024023026977
8.308308308308309,0.26058572058712626
8.328328328328329,0.26059115991606985
8.348348348348349,0.2605965584642806
8.368368368368369,0.2606019164784261
8.388388388388389,0.260607234204644
8.408408408408409,0.2606125118885246
8.428428428428429,0.2606177497750942
8.448448448448449,0.26062294810879877
8.468468468468469,0.2606281071334879
8.488488488488489,0.260633227092399
8.508508508508509,0.2606383082281426
8.528528528528529,0.2606433507826867
8.548548548548549,0.260648354997343
8.568568568568569,0.2606533211127525
8.588588588588589,0.26065824936887183
8.608608608608609,0.2606631400049593
8.62862862862863,0.26066799325956286
8.64864864864865,0.2606728093705065
8.66866866866867,0.2606775885748782
8.68868868868869,0.260682331109018
8.70870870870871,0.26068703720850606
8.72872872872873,0.26069170710815126
8.74874874874875,0.26069634104198053
8.76876876876877,0.2607009392432274
8.78878878878879,0.26070550194432224
8.80880880880881,0.2607100293768816
8.82882882882883,0.2607145217716987
8.84884884884885,0.26071897935873345
8.86886886886887,0.2607234023671039
8.88888888888889,0.26072779102507654
8.90890890890891,0.26073214556005786
8.92892892892893,0.26073646619858615
8.94894894894895,0.26074075316632306
8.96896896896897,0.26074500668804573
8.98898898898899,0.2607492269876394
9.00900900900901,0.26075341428808996
9.02902902902903,0.2607575688114765
9.04904904904905,0.26076169077896516
9.06906906906907,0.2607657804108018
9.08908908908909,0.26076983792630604
9.10910910910911,0.26077386354386534
9.12912912912913,0.26077785748092824
9.14914914914915,0.26078181995399996
9.16916916916917,0.26078575117863584
9.18918918918919,0.2607896513694367
9.20920920920921,0.26079352074004386
9.22922922922923,0.26079735950313404
9.24924924924925,0.26080116787041524
9.26926926926927,0.260804946052622
9.28928928928929,0.2608086942595114
9.30930930930931,0.2608124126998592
9.32932932932933,0.260816101581456
9.34934934934935,0.2608197611111036
9.36936936936937,0.2608233914946118
9.38938938938939,0.260826992936795
9.40940940940941,0.26083056564146956
9.42942942942943,0.2608341098114507
9.44944944944945,0.2608376256485498
9.46946946946947,0.2608411133535721
9.48948948948949,0.2608445731263145
9.50950950950951,0.26084800516556317
9.52952952952953,0.26085140966909176
9.54954954954955,0.2608547868336595
9.56956956956957,0.2608581368550097
9.58958958958959,0.260861459927868
9.60960960960961,0.26086475624594146
9.62962962962963,0.2608680260019169
9.64964964964965,0.26087126938745997
9.66966966966967,0.26087448659321466
9.68968968968969,0.260877677808802
9.70970970970971,0.2608808432228196
9.72972972972973,0.26088398302284155
9.74974974974975,0.2608870973954173
9.76976976976977,0.2608901865260724
9.78978978978979,0.2608932505993073
9.80980980980981,0.2608962897985984
9.82982982982983,0.2608993043063976
9.84984984984985,0.26090229430413264
9.86986986986987,0.26090525997220776
9.88988988988989,0.2609082014900038
9.90990990990991,0.26091111903587927
9.92992992992993,0.26091401278717047
9.94994994994995,0.26091688292019305
9.96996996996997,0.26091972961024223
9.98998998998999,0.26092255303159434
10.01001001001001,0.2609253533575078
10.03003003003003,0.26092813076022425
10.05005005005005,0.2609308854109699
10.07007007007007,0.2609336174799572
10.09009009009009,0.26093632713638604
10.11011011011011,0.2609390145484454
10.13013013013013,0.2609416798833154
10.15015015015015,0.26094432330716855
10.17017017017017,0.26094694498517196
10.19019019019019,0.26094954508148915
10.21021021021021,0.2609521237592822
10.23023023023023,0.2609546811807135
10.25025025025025,0.2609572175069486
10.27027027027027,0.26095973289815777
10.29029029029029,0.2609622275135185
10.31031031031031,0.2609647015112182
10.33033033033033,0.26096715504845636
10.35035035035035,0.26096958828144706
10.37037037037037,0.2609720013654218
10.39039039039039,0.26097439445463205
10.41041041041041,0.2609767677023517
10.43043043043043,0.26097912126088035
10.45045045045045,0.26098145528154565
10.47047047047047,0.26098376991470656
10.49049049049049,0.26098606530975604
10.51051051051051,0.26098834161512413
10.53053053053053,0.2609905989782812
10.55055055055055,0.2609928375457407
10.57057057057057,0.26099505746306256
10.59059059059059,0.26099725887485636
10.61061061061061,0.2609994419247846
10.63063063063063,0.26100160675556566
10.65065065065065,0.26100375350897786
10.67067067067067,0.261005882325862
10.69069069069069,0.26100799334612546
10.71071071071071,0.2610100867087451
10.73073073073073,0.2610121625517713
10.75075075075075,0.261014221012331
10.77077077077077,0.2610162622266318
10.79079079079079,0.261018286329965
10.81081081081081,0.2610202934567096
10.83083083083083,0.2610222837403358
10.85085085085085,0.26102425731340906
10.87087087087087,0.2610262143075933
10.89089089089089,0.261028154853655
10.91091091091091,0.2610300790814669
10.93093093093093,0.2610319871200119
10.95095095095095,0.26103387909738685
10.97097097097097,0.2610357551408062
10.99099099099099,0.26103761537660647
11.01101101101101,0.2610394599302496
11.03103103103103,0.26104128892632683
11.05105105105105,0.26104310248856344
11.07107107107107,0.26104490073982184
11.09109109109109,0.261046683802106
11.11111111111111,0.26104845179656544
11.13113113113113,0.2610502048434992
11.15115115115115,0.26105194306236
11.17117117117117,0.26105366657175805
11.19119119119119,0.26105537548946534
11.21121121121121,0.26105706993241984
11.23123123123123,0.26105875001672924
11.25125125125125,0.2610604158576754
11.27127127127127,0.2610620675697184
11.29129129129129,0.26106370526650047
11.31131131131131,0.26106532906085056
11.33133133133133,0.26106693906478806
11.35135135135135,0.2610685353895272
11.37137137137137,0.26107011814548126
11.391391391391391,0.26107168744226655
11.411411411411411,0.261073243388707
11.431431431431431,0.26107478609283774
11.451451451451451,0.26107631566191
11.471471471471471,0.2610778322023945
11.491491491491491,0.2610793358199866
11.511511511511511,0.26108082661960985
11.531531531531531,0.2610823047054203
11.551551551551551,0.2610837701808109
11.571571571571571,0.26108522314841565
11.591591591591591,0.2610866637101137
11.611611611611611,0.26108809196703375
11.631631631631631,0.2610895080195581
11.651651651651651,0.2610909119673271
11.671671671671671,0.26109230390924304
11.691691691691691,0.26109368394347465
11.711711711711711,0.26109505216746115
11.731731731731731,0.2610964086779167
11.751751751751751,0.2610977535708342
11.771771771771771,0.2610990869414898
11.791791791791791,0.2611004088844471
11.811811811811811,0.26110171949356115
11.831831831831831,0.26110301886198295
11.851851851851851,0.26110430708216315
11.871871871871871,0.2611055842458569
11.891891891891891,0.26110685044412724
11.911911911911911,0.26110810576735005
11.931931931931931,0.2611093503052176
11.951951951951951,0.2611105841467431
11.971971971971971,0.2611118073802646
11.991991991991991,0.26111302009344917
12.012012012012011,0.2611142223732972
12.032032032032031,0.2611154143061463
12.052052052052051,0.2611165959776756
12.072072072072071,0.2611177674729096
12.092092092092091,0.2611189288762226
12.112112112112111,0.2611200802713425
12.132132132132131,0.261121221741355
12.152152152152151,0.2611223533687076
12.172172172172171,0.2611234752352138
12.192192192192191,0.26112458742205696
12.212212212212211,0.26112569000979435
12.232232232232231,0.26112678307836135
12.252252252252251,0.2611278667070751
12.272272272272271,0.261128940974639
12.292292292292291,0.26113000595914626
12.312312312312311,0.2611310617380839
12.332332332332332,0.261132108388337
12.352352352352352,0.2611331459861924
12.372372372372372,0.26113417460734273
12.392392392392392,0.26113519432689014
12.412412412412412,0.2611362052193506
12.432432432432432,0.2611372073586572
12.452452452452452,0.2611382008181648
12.472472472472472,0.261139185670653
12.492492492492492,0.26114016198833073
12.512512512512512,0.26114112984283977
12.532532532532532,0.2611420893052584
12.552552552552552,0.2611430404461057
12.572572572572572,0.26114398333534466
12.592592592592592,0.2611449180423867
12.612612612612612,0.26114584463609475
12.632632632632632,0.26114676318478736
12.652652652652652,0.2611476737562425
12.672672672672672,0.2611485764177009
12.692692692692692,0.2611494712358701
12.712712712712712,0.2611503582769281
12.732732732732732,0.26115123760652664
12.752752752752752,0.26115210928979543
12.772772772772772,0.2611529733913452
12.792792792792792,0.2611538299752718
12.812812812812812,0.2611546791051595
12.832832832832834,0.26115552084408467
12.852852852852854,0.2611563552546193
12.872872872872874,0.2611571823988347
12.892892892892894,0.26115800233830466
12.912912912912914,0.26115881513410955
12.932932932932934,0.2611596208468392
12.952952952952954,0.26116041953659686
12.972972972972974,0.26116121126300235
12.992992992992994,0.2611619960851957
13.013013013013014,0.26116277406184046
13.033033033033034,0.26116354525112706
13.053053053053054,0.2611643097107765
13.073073073073074,0.2611650674980434
13.093093093093094,0.2611658186697195
13.113113113113114,0.261166563282137
13.133133133133134,0.2611673013911719
13.153153153153154,0.2611680330522473
13.173173173173174,0.2611687583203365
13.193193193193194,0.2611694772499667
13.213213213213214,0.2611701898952219
13.233233233233234,0.26117089630974616
13.253253253253254,0.26117159654674693
13.273273273273274,0.26117229065899833
13.293293293293294,0.26117297869884415
13.313313313313314,0.26117366071820114
13.333333333333334,0.26117433676856205
13.353353353353354,0.26117500690099876
13.373373373373374,0.26117567116616575
13.393393393393394,0.2611763296143026
13.413413413413414,0.2611769822952375
13.433433433433434,0.2611776292583903
13.453453453453454,0.2611782705527752
13.473473473473474,0.26117890622700435
13.493493493493494,0.26117953632929025
13.513513513513514,0.2611801609074491
13.533533533533534,0.2611807800089038
13.553553553553554,0.26118139368068666
13.573573573573574,0.26118200196944275
13.593593593593594,0.26118260492143214
13.613613613613614,0.2611832025825335
13.633633633633634,0.2611837949982468
13.653653653653654,0.26118438221369583
13.673673673673674,0.26118496427363136
13.693693693693694,0.26118554122243415
13.713713713713714,0.26118611310411727
13.733733733733734,0.26118667996232925
13.753753753753754,0.26118724184035697
13.773773773773774,0.26118779878112797
13.793793793793794,0.26118835082721353
13.813813813813814,0.26118889802083145
13.833833833833834,0.26118944040384856
13.853853853853854,0.2611899780177836
13.873873873873874,0.2611905109038097
13.893893893893894,0.2611910391027571
13.913913913913914,0.2611915626551161
13.933933933933934,0.2611920816010392
13.953953953953954,0.26119259598034394
13.973973973973974,0.2611931058325157
13.993993993993994,0.26119361119670986
14.014014014014014,0.2611941121117548
14.034034034034034,0.261194608616154
14.054054054054054,0.26119510074808894
14.074074074074074,0.26119558854542146
14.094094094094094,0.2611960720456962
14.114114114114114,0.2611965512861433
14.134134134134134,0.2611970263036803
14.154154154154154,0.2611974971349155
14.174174174174174,0.26119796381614957
14.194194194194194,0.26119842638337837
14.214214214214214,0.2611988848722952
14.234234234234235,0.2611993393182933
14.254254254254255,0.26119978975646807
14.274274274274275,0.26120023622161953
14.294294294294295,0.26120067874825464
14.314314314314315,0.26120111737058954
14.334334334334335,0.261201552122552
14.354354354354355,0.2612019830377835
14.374374374374375,0.2612024101496418
14.394394394394395,0.2612028334912027
14.414414414414415,0.2612032530952629
14.434434434434435,0.26120366899434166
14.454454454454455,0.26120408122068356
14.474474474474475,0.26120448980626004
14.494494494494495,0.2612048947827722
14.514514514514515,0.26120529618165256
14.534534534534535,0.26120569403406735
14.554554554554555,0.2612060883709187
14.574574574574575,0.2612064792228466
14.594594594594595,0.26120686662023124
14.614614614614615,0.26120725059319466
14.634634634634635,0.2612076311716035
14.654654654654655,0.26120800838507024
14.674674674674675,0.2612083822629561
14.694694694694695,0.2612087528343724
14.714714714714715,0.2612091201281827
14.734734734734735,0.26120948417300527
14.754754754754755,0.26120984499721434
14.774774774774775,0.26121020262894273
14.794794794794795,0.26121055709608343
14.814814814814815,0.2612109084262915
14.834834834834835,0.26121125664698647
14.854854854854855,0.26121160178535363
14.874874874874875,0.2612119438683463
14.894894894894895,0.26121228292268767
14.914914914914915,0.2612126189748727
14.934934934934935,0.26121295205116973
14.954954954954955,0.26121328217762285
14.974974974974975,0.26121360938005306
14.994994994994995,0.2612139336840606
15.015015015015015,0.26121425511502655
15.035035035035035,0.26121457369811474
15.055055055055055,0.26121488945827326
15.075075075075075,0.2612152024202366
15.095095095095095,0.2612155126085272
15.115115115115115,0.261215820047457
15.135135135135135,0.2612161247611297
15.155155155155155,0.2612164267734418
15.175175175175175,0.26121672610808494
15.195195195195195,0.26121702278854697
15.215215215215215,0.2612173168381144
15.235235235235235,0.2612176082798731
15.255255255255255,0.26121789713671084
15.275275275275275,0.2612181834313184
15.295295295295295,0.2612184671861914
15.315315315315315,0.2612187484236318
15.335335335335335,0.2612190271657495
15.355355355355355,0.26121930343446426
15.375375375375375,0.2612195772515066
15.395395395395395,0.26121984863842007
15.415415415415415,0.26122011761656244
15.435435435435435,0.2612203842071073
15.455455455455455,0.2612206484310455
15.475475475475475,0.2612209103091868
15.495495495495495,0.26122116986216154
15.515515515515515,0.26122142711042157
15.535535535535535,0.26122168207424235
15.555555555555555,0.2612219347737241
15.575575575575575,0.26122218522879326
15.595595595595595,0.2612224334592041
15.615615615615615,0.26122267948454
15.635635635635635,0.261222923324215
15.655655655655655,0.261223164997475
15.675675675675675,0.2612234045233994
15.695695695695695,0.2612236419209027
15.715715715715715,0.26122387720873497
15.735735735735735,0.2612241104054844
15.755755755755755,0.2612243415295778
15.775775775775776,0.26122457059928245
15.795795795795796,0.26122479763270706
15.815815815815816,0.26122502264780345
15.835835835835836,0.26122524566236754
15.855855855855856,0.261225466694041
15.875875875875876,0.26122568576031224
15.895895895895896,0.2612259028785179
15.915915915915916,0.26122611806584395
15.935935935935936,0.26122633133932716
15.955955955955956,0.2612265427158563
15.975975975975976,0.2612267522121733
15.995995995995996,0.26122695984487443
16.016016016016017,0.2612271656304119
16.036036036036037,0.2612273695850945
16.056056056056057,0.26122757172508937
16.076076076076077,0.26122777206642284
16.096096096096097,0.26122797062498176
16.116116116116117,0.26122816741651467
16.136136136136138,0.26122836245663295
16.156156156156158,0.2612285557608119
16.176176176176178,0.26122874734439205
16.196196196196198,0.26122893722258034
16.216216216216218,0.261229125410451
16.236236236236238,0.2612293119229468
16.256256256256258,0.2612294967748802
16.276276276276278,0.26122967998093466
16.296296296296298,0.26122986155566513
16.316316316316318,0.2612300415135
16.336336336336338,0.26123021986874123
16.356356356356358,0.2612303966355662
16.376376376376378,0.26123057182802834
16.396396396396398,0.2612307454600585
16.416416416416418,0.26123091754546557
16.436436436436438,0.26123108809793794
16.456456456456458,0.2612312571310443
16.476476476476478,0.2612314246582346
16.496496496496498,0.26123159069284146
16.516516516516518,0.26123175524808057
16.536536536536538,0.2612319183370521
16.556556556556558,0.2612320799727417
16.576576576576578,0.2612322401680213
16.596596596596598,0.26123239893565015
16.616616616616618,0.2612325562882757
16.636636636636638,0.26123271223843486
16.656656656656658,0.26123286679855445
16.676676676676678,0.2612330199809527
16.696696696696698,0.2612331717978396
16.716716716716718,0.2612333222613185
16.736736736736738,0.2612334713833864
16.756756756756758,0.2612336191759351
16.776776776776778,0.2612337656507522
16.796796796796798,0.2612339108195219
16.816816816816818,0.261234054693826
16.836836836836838,0.2612341972851445
16.856856856856858,0.2612343386048568
16.876876876876878,0.2612344786642423
16.896896896896898,0.2612346174744815
16.916916916916918,0.26123475504665666
16.936936936936938,0.26123489139175277
16.956956956956958,0.2612350265206582
16.976976976976978,0.26123516044416595
16.996996996996998,0.2612352931729737
17.017017017017018,0.2612354247176858
17.037037037037038,0.26123555508881274
17.057057057057058,0.26123568429677296
17.077077077077078,0.26123581235189325
17.097097097097098,0.2612359392644096
17.117117117117118,0.26123606504446784
17.137137137137138,0.26123618970212475
17.157157157157158,0.26123631324734836
17.177177177177178,0.2612364356900194
17.197197197197198,0.26123655703993115
17.217217217217218,0.2612366773067911
17.237237237237238,0.261236796500221
17.25725725725726,0.26123691462975807
17.27727727727728,0.2612370317048554
17.2972972972973,0.2612371477348829
17.31731731731732,0.26123726272912784
17.33733733733734,0.2612373766967959
17.35735735735736,0.2612374896470113
17.37737737737738,0.2612376015888182
17.3973973973974,0.2612377125311808
17.41741741741742,0.26123782248298427
17.43743743743744,0.2612379314530357
17.45745745745746,0.26123803945006413
17.47747747747748,0.261238146482722
17.4974974974975,0.26123825255958516
17.51751751751752,0.2612383576891539
17.53753753753754,0.26123846187985356
17.55755755755756,0.261238565140035
17.57757757757758,0.26123866747797564
17.5975975975976,0.2612387689018794
17.61761761761762,0.2612388694198783
17.63763763763764,0.26123896904003213
17.65765765765766,0.26123906777032974
17.67767767767768,0.2612391656186894
17.6976976976977,0.26123926259295926
17.71771771771772,0.26123935870091847
17.73773773773774,0.26123945395027726
17.75775775775776,0.2612395483486777
17.77777777777778,0.2612396419036943
17.7977977977978,0.2612397346228349
17.81781781781782,0.26123982651354066
17.83783783783784,0.26123991758318704
17.85785785785786,0.26124000783908446
17.87787787787788,0.2612400972884785
17.8978978978979,0.26124018593855075
17.91791791791792,0.2612402737964193
17.93793793793794,0.26124036086913915
17.95795795795796,0.26124044716370304
17.97797797797798,0.2612405326870419
17.997997997998,0.26124061744602506
18.01801801801802,0.26124070144746125
18.03803803803804,0.26124078469809897
18.05805805805806,0.2612408672046269
18.07807807807808,0.2612409489736745
18.0980980980981,0.26124103001181265
18.11811811811812,0.26124111032555386
18.13813813813814,0.2612411899213531
18.15815815815816,0.2612412688056082
18.17817817817818,0.2612413469846603
18.1981981981982,0.26124142446479426
18.21821821821822,0.2612415012522393
18.23823823823824,0.26124157735316966
18.25825825825826,0.2612416527737046
18.27827827827828,0.26124172751990926
18.2982982982983,0.26124180159779503
18.31831831831832,0.26124187501332
18.33833833833834,0.2612419477723894
18.35835835835836,0.2612420198808563
18.37837837837838,0.26124209134452164
18.3983983983984,0.26124216216913504
18.41841841841842,0.26124223236039507
18.43843843843844,0.2612423019239498
18.45845845845846,0.2612423708653973
18.47847847847848,0.26124243919028584
18.4984984984985,0.26124250690411444
18.51851851851852,0.2612425740123335
18.53853853853854,0.26124264052034496
18.55855855855856,0.26124270643350284
18.57857857857858,0.2612427717571136
18.5985985985986,0.2612428364964366
18.61861861861862,0.26124290065668465
18.63863863863864,0.2612429642430241
18.65865865865866,0.2612430272605757
18.67867867867868,0.26124308971441446
18.6986986986987,0.2612431516095704
18.71871871871872,0.2612432129510289
18.73873873873874,0.26124327374373113
18.75875875875876,0.2612433339925744
18.77877877877878,0.2612433937024123
18.7987987987988,0.2612434528780554
18.81881881881882,0.2612435115242718
18.83883883883884,0.26124356964578677
18.85885885885886,0.2612436272472841
18.87887887887888,0.2612436843334055
18.8988988988989,0.26124374090875174
18.91891891891892,0.26124379697788264
18.93893893893894,0.26124385254531735
18.95895895895896,0.26124390761553506
18.97897897897898,0.2612439621929749
18.998998998999,0.2612440162820368
19.01901901901902,0.26124406988708143
19.03903903903904,0.26124412301243066
19.05905905905906,0.261244175662368
19.07907907907908,0.2612442278411389
19.0990990990991,0.2612442795529509
19.11911911911912,0.26124433080197423
19.13913913913914,0.2612443815923421
19.15915915915916,0.26124443192815083
19.17917917917918,0.2612444818134603
19.1991991991992,0.26124453125229447
19.21921921921922,0.26124458024864117
19.23923923923924,0.261244628806453
19.25925925925926,0.2612446769296473
19.27927927927928,0.2612447246221066
19.2992992992993,0.2612447718876788
19.31931931931932,0.2612448187301776
19.33933933933934,0.26124486515338274
19.35935935935936,0.2612449111610403
19.37937937937938,0.26124495675686316
19.3993993993994,0.26124500194453093
19.41941941941942,0.26124504672769056
19.43943943943944,0.26124509110995664
19.45945945945946,0.26124513509491126
19.47947947947948,0.26124517868610503
19.4994994994995,0.2612452218870566
19.51951951951952,0.2612452647012535
19.53953953953954,0.26124530713215205
19.55955955955956,0.2612453491831779
19.57957957957958,0.2612453908577261
19.5995995995996,0.26124543215916146
19.61961961961962,0.261245473090819
19.63963963963964,0.2612455136560038
19.65965965965966,0.2612455538579915
19.67967967967968,0.2612455937000287
19.6996996996997,0.2612456331853331
19.71971971971972,0.26124567231709345
19.73973973973974,0.26124571109847045
19.75975975975976,0.26124574953259627
19.77977977977978,0.26124578762257544
19.7997997997998,0.2612458253714847
19.81981981981982,0.26124586278237344
19.83983983983984,0.26124589985826385
19.85985985985986,0.26124593660215106
19.87987987987988,0.2612459730170036
19.8998998998999,0.2612460091057635
19.91991991991992,0.2612460448713467
19.93993993993994,0.261246080316643
19.95995995995996,0.2612461154445163
19.97997997997998,0.26124615025780534
20.0,0.2612461847593233


==> csv/moderate_pi_soc_surplus.csv <==
0.0,0.05039999999999998
0.02002002002002002,0.05051462549564225
0.04004004004004004,0.05062788234500835
0.06006006006006006,0.05073978688994804
0.08008008008008008,0.05085035527718687
0.10010010010010009,0.05095960346065595
0.12012012012012012,0.051067547203793966
0.14014014014014015,0.051174202081821704
0.16016016016016016,0.05127958348398938
0.18018018018018017,0.051383706615797164
0.20020020020020018,0.051486586501189195
0.22022022022022023,0.051588237984721355
0.24024024024024024,0.05168867573370324
0.2602602602602603,0.05178791424031448
0.2802802802802803,0.05188596782369581
0.3003003003003003,0.05198285063201521
0.3203203203203203,0.05207857664450931
0.34034034034034033,0.05217315967350049
0.36036036036036034,0.05226661336638985
0.38038038038038036,0.0523589512076264
0.40040040040040037,0.05245018652065271
0.42042042042042044,0.05254033246982739
0.44044044044044045,0.05262940206232453
0.46046046046046046,0.05271740815001057
0.4804804804804805,0.05280436343129863
0.5005005005005005,0.05289028045298082
0.5205205205205206,0.05297517161203859
0.5405405405405406,0.053059049157431495
0.5605605605605606,0.05314192519186463
0.5805805805805806,0.05322381167353486
0.6006006006006006,0.053304720417856374
0.6206206206206206,0.05338466309916541
0.6406406406406406,0.05346365125240486
0.6606606606606606,0.053541696274788594
0.6806806806806807,0.05361880942744596
0.7007007007007007,0.05369500183704666
0.7207207207207207,0.05377028449740626
0.7407407407407407,0.05384466827107241
0.7607607607607607,0.0539181638908923
0.7807807807807807,0.05399078196156121
0.8008008008008007,0.05406253296115272
0.8208208208208209,0.05413342724263059
0.8408408408408409,0.054203475035342556
0.8608608608608609,0.054272686446496375
0.8808808808808809,0.05434107146261815
0.9009009009009009,0.054408639950993314
0.9209209209209209,0.05447540166109037
0.9409409409409409,0.05454136622596766
0.960960960960961,0.0546065431636633
0.980980980980981,0.05467094187856853
1.001001001001001,0.05473457166278474
1.021021021021021,0.05479744169746413
1.0410410410410411,0.05485956105413454
1.0610610610610611,0.05492093869600835
1.0810810810810811,0.0549815834792758
1.1011011011011012,0.055041504154382824
1.1211211211211212,0.05510070936729365
1.1411411411411412,0.055159207660738396
1.1611611611611612,0.0552170074754456
1.1811811811811812,0.055274117151360214
1.2012012012012012,0.055330544928846946
1.2212212212212212,0.05538629894987926
1.2412412412412412,0.055441387259214193
1.2612612612612613,0.05549581780555313
1.2812812812812813,0.055549598442688704
1.3013013013013013,0.055602736930638066
1.3213213213213213,0.05565524093676255
1.3413413413413413,0.055707118036874
1.3613613613613613,0.05575837571632786
1.3813813813813813,0.055809021371103294
1.4014014014014013,0.05585906230887032
1.4214214214214214,0.055908505750044225
1.4414414414414414,0.05595735882882742
1.4614614614614614,0.05600562859423883
1.4814814814814814,0.05605332201113099
1.5015015015015014,0.056100445961195
1.5215215215215214,0.05614700724395352
1.5415415415415414,0.05619301257774184
1.5615615615615615,0.056238468600677285
1.5815815815815815,0.05628338187161701
1.6016016016016015,0.05632775887110439
1.6216216216216217,0.05637160600230414
1.6416416416416417,0.056414929591926156
1.6616616616616617,0.056457735891138436
1.6816816816816818,0.05650003107646907
1.7017017017017018,0.05654182125069743
1.7217217217217218,0.05658311244373476
1.7417417417417418,0.05662391061349422
1.7617617617617618,0.05666422164675056
1.7817817817817818,0.05670405135998951
1.8018018018018018,0.05674340550024708
1.8218218218218218,0.056782289745938755
1.8418418418418419,0.05682070970767886
1.8618618618618619,0.0568586709290901
1.8818818818818819,0.05689617888760349
1.901901901901902,0.05693323899524863
1.921921921921922,0.056969856599434675
1.941941941941942,0.05700603698372186
1.961961961961962,0.05704178536858388
1.981981981981982,0.05707710691216121
2.002002002002002,0.05711200671100526
2.022022022022022,0.057146489800813854
2.042042042042042,0.05718056115715782
2.062062062062062,0.05721422569619884
2.0820820820820822,0.05724748827539891
2.1021021021021022,0.05728035369422116
2.1221221221221223,0.057312826694822364
2.1421421421421423,0.05734491196273722
2.1621621621621623,0.057376614127554425
2.1821821821821823,0.05740793776358463
2.2022022022022023,0.05743888739052054
2.2222222222222223,0.057469467474089
2.2422422422422423,0.0574996824266954
2.2622622622622623,0.05752953660806031
2.2822822822822824,0.05755903432584855
2.3023023023023024,0.05758817983629078
2.3223223223223224,0.05761697734479757
2.3423423423423424,0.05764543100656626
2.3623623623623624,0.05767354492718045
2.3823823823823824,0.057701323163202464
2.4024024024024024,0.057728769722758644
2.4224224224224224,0.05775588856611766
2.4424424424424425,0.05778268360626196
2.4624624624624625,0.05780915870945237
2.4824824824824825,0.05783531769578597
2.5025025025025025,0.05786116433974728
2.5225225225225225,0.057886702370752885
2.5425425425425425,0.05791193547368956
2.5625625625625625,0.057936867289445956
2.5825825825825826,0.05796150141543793
2.6026026026026026,0.05798584140612767
2.6226226226226226,0.05800989077353651
2.6426426426426426,0.05803365298775168
2.6626626626626626,0.058057131477427054
2.6826826826826826,0.05808032963027786
2.7027027027027026,0.058103250793569435
2.7227227227227226,0.05812589827460029
2.7427427427427427,0.058148275341179244
2.7627627627627627,0.058170385222096985
2.7827827827827827,0.05819223110759194
2.8028028028028027,0.05821381614981058
2.8228228228228227,0.058235143463262265
2.8428428428428427,0.05825621612526863
2.8628628628628627,0.058277037176407594
2.8828828828828827,0.05829760962095212
2.9029029029029028,0.05831793642730368
2.9229229229229228,0.05833802052842057
2.942942942942943,0.0583578648222411
2.962962962962963,0.05837747217210175
2.982982982982983,0.05839684540715031
3.003003003003003,0.05841598732275412
3.023023023023023,0.05843490068090339
3.043043043043043,0.05845358821060972
3.063063063063063,0.05847205260829992
3.083083083083083,0.05849029653820502
3.103103103103103,0.05850832263274471
3.123123123123123,0.05852613349290721
3.143143143143143,0.058543731688624506
3.163163163163163,0.058561119759143215
3.183183183183183,0.05857830021339093
3.203203203203203,0.058595275530338276
3.2232232232232234,0.05861204815935659
3.2432432432432434,0.058628620520571315
3.2632632632632634,0.058644995005211226
3.2832832832832834,0.058661173975953454
3.3033033033033035,0.058677159767264404
3.3233233233233235,0.05869295468573658
3.3433433433433435,0.058708561010421406
3.3633633633633635,0.05872398099315809
3.3833833833833835,0.05873921685889853
3.4034034034034035,0.05875427080602834
3.4234234234234235,0.05876914500668408
3.4434434434434436,0.058783841607066636
3.4634634634634636,0.05879836272775096
3.4834834834834836,0.058812710463991974
3.5035035035035036,0.058826886886026955
3.5235235235235236,0.0588408940393742
3.5435435435435436,0.05885473394512823
3.5635635635635636,0.058868408600251346
3.5835835835835836,0.05888191997786184
3.6036036036036037,0.05889527002751864
3.6236236236236237,0.05890846067550266
3.6436436436436437,0.05892149382509469
3.6636636636636637,0.058934371356850083
3.6836836836836837,0.058947095128870045
3.7037037037037037,0.05895966697706978
3.7237237237237237,0.05897208871544336
3.7437437437437437,0.058984362136325505
3.7637637637637638,0.05899648901065017
3.7837837837837838,0.059008471088206074
3.803803803803804,0.0590203100978892
3.823823823823824,0.05903200774795224
3.843843843843844,0.05904356572625108
3.863863863863864,0.05905498570048834
3.883883883883884,0.05906626931845402
3.903903903903904,0.059077418208263247
3.923923923923924,0.059088433978591204
3.943943943943944,0.059099318218905225
3.963963963963964,0.05911007249969418
3.983983983983984,0.05912069837269504
4.004004004004004,0.0591311973711168
4.024024024024024,0.0591415710098617
4.044044044044044,0.05915182078574381
4.064064064064064,0.05916194817770502
4.084084084084084,0.0591719546470284
4.104104104104104,0.059181841637549096
4.124124124124124,0.05919161057586261
4.1441441441441444,0.05920126287153071
4.1641641641641645,0.059210799917284736
4.1841841841841845,0.05922022308922663
4.2042042042042045,0.05922953374702744
4.2242242242242245,0.05923873323412354
4.2442442442442445,0.059247822877910486
4.2642642642642645,0.059256803989934465
4.2842842842842845,0.05926567786608167
4.3043043043043046,0.05927444578676516
4.324324324324325,0.059283109017109675
4.344344344344345,0.059291668807134185
4.364364364364365,0.05930012639193222
4.384384384384385,0.0593084829918501
4.404404404404405,0.05931673981266304
4.424424424424425,0.0593248980457491
4.444444444444445,0.059332958868261086
4.464464464464465,0.05934092344329643
4.484484484484485,0.05934879292006501
4.504504504504505,0.05935656843405494
4.524524524524525,0.05936425110719643
4.544544544544545,0.05937184204802368
4.564564564564565,0.05937934235183483
4.584584584584585,0.05938675310084994
4.604604604604605,0.05939407536436725
4.624624624624625,0.05940131019891738
4.644644644644645,0.05940845864841582
4.664664664664665,0.059415521744313554
4.684684684684685,0.059422500505745865
4.704704704704705,0.059429395939679414
4.724724724724725,0.05943620904105751
4.744744744744745,0.059442940792943696
4.764764764764765,0.05944959216666358
4.784784784784785,0.059456164121945
4.804804804804805,0.05946265760705646
4.824824824824825,0.05946907355894404
4.844844844844845,0.059475412903366505
4.864864864864865,0.059481676555028916
4.884884884884885,0.05948786541771463
4.904904904904905,0.05949398038441567
4.924924924924925,0.059500022337461614
4.944944944944945,0.05950599214864688
4.964964964964965,0.05951189067935651
4.984984984984985,0.05951771878069051
5.005005005005005,0.059523477293586584
5.025025025025025,0.059529167048941525
5.045045045045045,0.05953478886773109
5.065065065065065,0.059540343561128445
5.085085085085085,0.05954583193062123
5.105105105105105,0.05955125476812722
5.125125125125125,0.059556612856108526
5.145145145145145,0.059561906967684555
5.165165165165165,0.05956713786674358
5.185185185185185,0.05957230630805288
5.205205205205205,0.05957741303736772
5.225225225225225,0.059582458791538936
5.245245245245245,0.059587444298619244
5.265265265265265,0.05959237027796829
5.285285285285285,0.05959723744035646
5.305305305305305,0.059602046488067426
5.325325325325325,0.059606798114999485
5.345345345345345,0.0596114930067657
5.365365365365365,0.059616131840792785
5.385385385385385,0.059620715286418866
5.405405405405405,0.0596252440049901
5.425425425425425,0.05962971864995602
5.445445445445445,0.05963413986696393
5.465465465465465,0.05963850829395195
5.485485485485485,0.05964282456124115
5.505505505505505,0.05964708929162646
5.525525525525525,0.05965130310046654
5.545545545545545,0.059655466595772574
5.565565565565565,0.059659580378296
5.585585585585585,0.059663645041615185
5.605605605605605,0.05966766117222108
5.625625625625625,0.059671629349601844
5.645645645645645,0.05967555014632646
5.665665665665665,0.05967942412812733
5.685685685685685,0.05968325185398195
5.7057057057057055,0.05968703387619352
5.7257257257257255,0.05969077074047066
5.7457457457457455,0.05969446298600614
5.7657657657657655,0.0596981111455547
5.7857857857857855,0.05970171574550987
5.8058058058058055,0.05970527730598
5.8258258258258255,0.059708796340863235
5.8458458458458455,0.059712273357921716
5.865865865865866,0.059715708858854806
5.885885885885886,0.059719103339371526
5.905905905905906,0.059722457289262024
5.925925925925926,0.0597257711924683
5.945945945945946,0.059729045527153996
5.965965965965966,0.059732280765773416
5.985985985985986,0.05973547737513969
6.006006006006006,0.05973863581649211
6.026026026026026,0.0597417565455627
6.046046046046046,0.059744840012642
6.066066066066066,0.059747886662643974
6.086086086086086,0.05975089693517027
6.106106106106106,0.05975387126457362
6.126126126126126,0.0597568100800205
6.146146146146146,0.05975971380555309
6.166166166166166,0.05976258286015043
6.186186186186186,0.059765417657788894
6.206206206206206,0.059768218607501894
6.226226226226226,0.05977098611343895
6.246246246246246,0.05977372057492396
6.266266266266266,0.059776422386512804
6.286286286286286,0.05977909193805036
6.306306306306306,0.05978172961472664
6.326326326326326,0.05978433579713248
6.346346346346346,0.05978691086131435
6.366366366366366,0.05978945517882871
6.386386386386386,0.059791969116795546
6.406406406406406,0.0597944530379514
6.426426426426427,0.05979690730070167
6.446446446446447,0.05979933225917233
6.466466466466467,0.059801728263261064
6.486486486486487,0.05980409565868769
6.506506506506507,0.059806434787044074
6.526526526526527,0.05980874598584347
6.546546546546547,0.059811029588569126
6.566566566566567,0.05981328592472246
6.586586586586587,0.05981551531987059
6.606606606606607,0.05981771809569332
6.626626626626627,0.05981989457002955
6.646646646646647,0.05982204505692311
6.666666666666667,0.059824169866668137
6.686686686686687,0.05982626930585376
6.706706706706707,0.05982834367740843
6.726726726726727,0.059830393280643546
6.746746746746747,0.059832418411296724
6.766766766766767,0.059834419361574395
6.786786786786787,0.059836396420194005
6.806806806806807,0.059838349872425686
6.826826826826827,0.059840280000133375
6.846846846846847,0.05984218708181553
6.866866866866867,0.05984407139264529
6.886886886886887,0.05984593320451016
6.906906906906907,0.059847772786051315
6.926926926926927,0.05984959040270227
6.946946946946947,0.05985138631672722
6.966966966966967,0.05985316078725893
6.986986986986987,0.05985491407033603
7.007007007007007,0.059856646418940035
7.027027027027027,0.05985835808303182
7.047047047047047,0.059860049309587667
7.067067067067067,0.059861720342634955
7.087087087087087,0.05986337142328732
7.107107107107107,0.059865002789779465
7.127127127127127,0.05986661467750154
7.147147147147147,0.05986820731903308
7.167167167167167,0.0598697809441766
7.187187187187187,0.05987133577999075
7.207207207207207,0.05987287205082304
7.227227227227227,0.05987438997834225
7.247247247247247,0.05987588978157039
7.267267267267267,0.05987737167691433
7.287287287287287,0.05987883587819698
7.307307307307307,0.0598802825966882
7.327327327327327,0.059881712041135245
7.347347347347347,0.059883124417792886
7.367367367367367,0.0598845199304532
7.387387387387387,0.05988589878047493
7.407407407407407,0.059887261166812575
7.4274274274274275,0.0598886072860451
7.4474474474474475,0.05988993733240427
7.4674674674674675,0.059891251497802694
7.4874874874874875,0.05989254997186151
7.5075075075075075,0.059893832941937786
7.5275275275275275,0.05989510059315145
7.5475475475475475,0.05989635310841214
7.5675675675675675,0.05989759066844548
7.587587587587588,0.05989881345181921
7.607607607607608,0.05990002163496896
7.627627627627628,0.059901215392223664
7.647647647647648,0.05990239489583077
7.667667667667668,0.05990356031598104
7.687687687687688,0.05990471182083315
7.707707707707708,0.059905849576537926
7.727727727727728,0.059906973747262324
7.747747747747748,0.059908084495213135
7.767767767767768,0.059909181980660364
7.787787787787788,0.059910266361960375
7.807807807807808,0.05991133779557871
7.827827827827828,0.05991239643611273
7.847847847847848,0.05991344243631383
7.867867867867868,0.05991447594710957
7.887887887887888,0.059915497117625394
7.907907907907908,0.059916506095206164
7.927927927927928,0.05991750302543743
7.947947947947948,0.0599184880521664
7.967967967967968,0.05991946131752278
7.987987987987988,0.05992042296193917
8.008008008008009,0.0599213731241714
8.028028028028029,0.05992231194131856
8.048048048048049,0.05992323954884271
8.068068068068069,0.0599241560805885
8.088088088088089,0.05992506166880246
8.108108108108109,0.05992595644415205
8.128128128128129,0.05992684053574457
8.148148148148149,0.059927714071145735
8.168168168168169,0.05992857717639812
8.188188188188189,0.059929429976039325
8.208208208208209,0.05993027259311995
8.228228228228229,0.059931105149221356
8.248248248248249,0.059931927764473196
8.268268268268269,0.05993274055757077
8.288288288288289,0.059933543645792134
8.308308308308309,0.05993433714501502
8.328328328328329,0.05993512116973355
8.348348348348349,0.05993589583307479
8.368368368368369,0.05993666124681506
8.388388388388389,0.059937417521396016
8.408408408408409,0.05993816476594065
8.428428428428429,0.059938903088269005
8.448448448448449,0.059939632594913736
8.468468468468469,0.059940353391135466
8.488488488488489,0.05994106558093802
8.508508508508509,0.05994176926708337
8.528528528528529,0.05994246455110651
8.548548548548549,0.059943151533330095
8.568568568568569,0.05994383031287891
8.588588588588589,0.059944500987694146
8.608608608608609,0.059945163654547606
8.62862862862863,0.05994581840905559
8.64864864864865,0.05994646534569274
8.66866866866867,0.059947104557805664
8.68868868868869,0.05994773613762637
8.70870870870871,0.05994836017628561
8.72872872872873,0.059948976763826045
8.74874874874875,0.05994958598921518
8.76876876876877,0.05995018794035825
8.78878878878879,0.0599507827041109
8.80880880880881,0.05995137036629168
8.82882882882883,0.05995195101169446
8.84884884884885,0.059952524724100675
8.86886886886887,0.05995309158629138
8.88888888888889,0.0599536516800592
8.90890890890891,0.05995420508622018
8.92892892892893,0.059954751884625374
8.94894894894895,0.05995529215417243
8.96896896896897,0.059955825972816915
8.98898898898899,0.059956353417583624
9.00900900900901,0.05995687456457764
9.02902902902903,0.05995738948899536
9.04904904904905,0.0599578982651353
9.06906906906907,0.059958400966408865
9.08908908908909,0.05995889766535091
9.10910910910911,0.059959388433630204
9.12912912912913,0.05995987334205978
9.14914914914915,0.05996035246060716
9.16916916916917,0.05996082585840444
9.18918918918919,0.05996129360375827
9.20920920920921,0.0599617557641597
9.22922922922923,0.05996221240629394
9.24924924924925,0.059962663596049945
9.26926926926927,0.05996310939852997
9.28928928928929,0.059963549878058936
9.30930930930931,0.0599639850981937
9.32932932932933,0.05996441512173224
9.34934934934935,0.05996484001072275
9.36936936936937,0.05996525982647251
9.38938938938939,0.059965674629556806
9.40940940940941,0.05996608447982765
9.42942942942943,0.05996648943642242
9.44944944944945,0.05996688955777235
9.46946946946947,0.05996728490161102
9.48948948948949,0.059967675524982667
9.50950950950951,0.05996806148425041
9.52952952952953,0.059968442835104344
9.54954954954955,0.059968819632569684
9.56956956956957,0.05996919193101458
9.58958958958959,0.05996955978415804
9.60960960960961,0.05996992324507766
9.62962962962963,0.05997028236621728
9.64964964964965,0.059970637199394536
9.66966966966967,0.05997098779580837
9.68968968968969,0.0599713342060464
9.70970970970971,0.05997167648009223
9.72972972972973,0.059972014667332624
9.74974974974975,0.05997234881656467
9.76976976976977,0.059972678976002836
9.78978978978979,0.05997300519328587
9.80980980980981,0.05997332751548372
9.82982982982983,0.05997364598910432
9.84984984984985,0.05997396066010026
9.86986986986987,0.059974271573875484
9.88988988988989,0.059974578775291804
9.90990990990991,0.05997488230867534
9.92992992992993,0.059975182217823
9.94994994994995,0.05997547854600871
9.96996996996997,0.059975771335989705
9.98998998998999,0.05997606063001272
10.01001001001001,0.05997634646982003
10.03003003003003,0.059976628896655504
10.05005005005005,0.05997690795127056
10.07007007007007,0.05997718367393004
10.09009009009009,0.059977456104418014
10.11011011011011,0.05997772528204351
10.13013013013013,0.05997799124564622
10.15015015015015,0.05997825403360209
10.17017017017017,0.05997851368382881
10.19019019019019,0.059978770233791376
10.21021021021021,0.059979023720507424
10.23023023023023,0.059979274180552586
10.25025025025025,0.05997952165006579
10.27027027027027,0.05997976616475445
10.29029029029029,0.05998000775989963
10.31031031031031,0.05998024647036115
10.33033033033033,0.059980482330582556
10.35035035035035,0.05998071537459618
10.37037037037037,0.05998094563602797
10.39039039039039,0.05998117314810239
10.41041041041041,0.059981397943647194
10.43043043043043,0.059981620055098175
10.45045045045045,0.059981839514503824
10.47047047047047,0.059982056353529975
10.49049049049049,0.05998227060346438
10.51051051051051,0.059982482295221184
10.53053053053053,0.059982691459345434
10.55055055055055,0.05998289812601745
10.57057057057057,0.05998310232505721
10.59059059059059,0.05998330408592862
10.61061061061061,0.059983503437743786
10.63063063063063,0.059983700409267225
10.65065065065065,0.05998389502891999
10.67067067067067,0.059984087324783775
10.69069069069069,0.059984277324604984
10.71071071071071,0.059984465055798734
10.73073073073073,0.05998465054545278
10.75075075075075,0.05998483382033146
10.77077077077077,0.05998501490687953
10.79079079079079,0.05998519383122601
10.81081081081081,0.05998537061918791
10.83083083083083,0.05998554529627401
10.85085085085085,0.059985717887688486
10.87087087087087,0.059985888418334576
10.89089089089089,0.05998605691281819
10.91091091091091,0.05998622339545142
10.93093093093093,0.05998638789025607
10.95095095095095,0.05998655042096713
10.97097097097097,0.05998671101103617
10.99099099099099,0.05998686968363477
11.01101101101101,0.05998702646165782
11.03103103103103,0.059987181367726856
11.05105105105105,0.05998733442419329
11.07107107107107,0.05998748565314167
11.09109109109109,0.05998763507639284
11.11111111111111,0.059987782715507115
11.13113113113113,0.059987928591787365
11.15115115115115,0.05998807272628211
11.17117117117117,0.05998821513978852
11.19119119119119,0.059988355852855474
11.21121121121121,0.059988494885786496
11.23123123123123,0.059988632258642656
11.25125125125125,0.059988767991245515
11.27127127127127,0.05998890210317995
11.29129129129129,0.05998903461379698
11.31131131131131,0.059989165542216616
11.33133133133133,0.05998929490733051
11.35135135135135,0.05998942272780479
11.37137137137137,0.0599895490220827
11.391391391391391,0.05998967380838725
11.411411411411411,0.059989797104723894
11.431431431431431,0.05998991892888306
11.451451451451451,0.05999003929844279
11.471471471471471,0.05999015823077122
11.491491491491491,0.05999027574302912
11.511511511511511,0.05999039185217235
11.531531531531531,0.059990506574954326
11.551551551551551,0.05999061992792841
11.571571571571571,0.05999073192745032
11.591591591591591,0.059990842589680494
11.611611611611611,0.0599909519305864
11.631631631631631,0.05999105996594485
11.651651651651651,0.05999116671134429
11.671671671671671,0.05999127218218703
11.691691691691691,0.05999137639369148
11.711711711711711,0.05999147936089433
11.731731731731731,0.05999158109865273
11.751751751751751,0.05999168162164645
11.771771771771771,0.05999178094437996
11.791791791791791,0.05999187908118456
11.811811811811811,0.05999197604622042
11.831831831831831,0.05999207185347865
11.851851851851851,0.05999216651678328
11.871871871871871,0.05999226004979332
11.891891891891891,0.059992352466004636
11.911911911911911,0.059992443778752
11.931931931931931,0.059992534001210934
11.951951951951951,0.05999262314639965
11.971971971971971,0.05999271122718092
11.991991991991991,0.05999279825626394
12.012012012012011,0.05999288424620615
12.032032032032031,0.05999296920941506
12.052052052052051,0.05999305315815001
12.072072072072071,0.05999313610452399
12.092092092092091,0.05999321806050534
12.112112112112111,0.05999329903791951
12.132132132132131,0.05999337904845073
12.152152152152151,0.059993458103643746
12.172172172172171,0.05999353621490544
12.192192192192191,0.059993613393506506
12.212212212212211,0.05999368965058305
12.232232232232231,0.05999376499713821
12.252252252252251,0.05999383944404377
12.272272272272271,0.05999391300204168
12.292292292292291,0.05999398568174563
12.312312312312311,0.05999405749364259
12.332332332332332,0.05999412844809432
12.352352352352352,0.059994198555338836
12.372372372372372,0.05999426782549193
12.392392392392392,0.05999433626854861
12.412412412412412,0.059994403894384526
12.432432432432432,0.05999447071275743
12.452452452452452,0.05999453673330854
12.472472472472472,0.059994601965564
12.492492492492492,0.05999466641893615
12.512512512512512,0.059994730102725005
12.532532532532532,0.0599947930261195
12.552552552552552,0.05999485519819886
12.572572572572572,0.05999491662793391
12.592592592592592,0.05999497732418835
12.612612612612612,0.05999503729572005
12.632632632632632,0.05999509655118232
12.652652652652652,0.05999515509912514
12.672672672672672,0.059995212947996396
12.692692692692692,0.059995270106143125
12.712712712712712,0.059995326581812676
12.732732732732732,0.05999538238315393
12.752752752752752,0.05999543751821848
12.772772772772772,0.05999549199496177
12.792792792792792,0.05999554582124426
12.812812812812812,0.05999559900483254
12.832832832832834,0.0599956515534005
12.852852852852854,0.05999570347453037
12.872872872872874,0.05999575477571386
12.892892892892894,0.05999580546435322
12.912912912912914,0.059995855547762336
12.932932932932934,0.05999590503316775
12.952952952952954,0.059995953927709705
12.972972972972974,0.05999600223844321
12.992992992992994,0.05999604997233903
13.013013013013014,0.059996097136284704
13.033033033033034,0.05999614373708551
13.053053053053054,0.05999618978146551
13.073073073073074,0.05999623527606843
13.093093093093094,0.05999628022745869
13.113113113113114,0.05999632464212236
13.133133133133134,0.05999636852646803
13.153153153153154,0.05999641188682777
13.173173173173174,0.059996454729458054
13.193193193193194,0.059996497060540666
13.213213213213214,0.05999653888618356
13.233233233233234,0.059996580212421755
13.253253253253254,0.05999662104521823
13.273273273273274,0.05999666139046475
13.293293293293294,0.059996701253982744
13.313313313313314,0.05999674064152412
13.333333333333334,0.05999677955877211
13.353353353353354,0.05999681801134211
13.373373373373374,0.059996856004782426
13.393393393393394,0.059996893544575144
13.413413413413414,0.05999693063613689
13.433433433433434,0.05999696728481961
13.453453453453454,0.05999700349591135
13.473473473473474,0.05999703927463701
13.493493493493494,0.059997074626159115
13.513513513513514,0.059997109555578534
13.533533533533534,0.05999714406793525
13.553553553553554,0.05999717816820904
13.573573573573574,0.05999721186132026
13.593593593593594,0.05999724515213048
13.613613613613614,0.059997278045443234
13.633633633633634,0.05999731054600471
13.653653653653654,0.05999734265850442
13.673673673673674,0.05999737438757588
13.693693693693694,0.059997405737797285
13.713713713713714,0.05999743671369216
13.733733733733734,0.059997467319730026
13.753753753753754,0.05999749756032703
13.773773773773774,0.0599975274398466
13.793793793793794,0.05999755696260004
13.813813813813814,0.05999758613284721
13.833833833833834,0.059997614954797086
13.853853853853854,0.0599976434326084
13.873873873873874,0.05999767157039019
13.893893893893894,0.05999769937220249
13.913913913913914,0.05999772684205682
13.933933933933934,0.05999775398391681
13.953953953953954,0.059997780801698763
13.973973973973974,0.059997807299272225
13.993993993993994,0.059997833480460526
14.014014014014014,0.059997859349041366
14.034034034034034,0.059997884908747315
14.054054054054054,0.059997910163266395
14.074074074074074,0.05999793511624258
14.094094094094094,0.059997959771276345
14.114114114114114,0.05999798413192517
14.134134134134134,0.05999800820170405
14.154154154154154,0.059998031984086014
14.174174174174174,0.05999805548250263
14.194194194194194,0.0599980787003445
14.214214214214214,0.05999810164096172
14.234234234234235,0.059998124307664394
14.254254254254255,0.05999814670372311
14.274274274274275,0.059998168832369386
14.294294294294295,0.05999819069679618
14.314314314314315,0.059998212300158324
14.334334334334335,0.05999823364557295
14.354354354354355,0.05999825473612
14.374374374374375,0.05999827557484263
14.394394394394395,0.059998296164747666
14.414414414414415,0.059998316508806035
14.434434434434435,0.05999833660995317
14.454454454454455,0.059998356471089476
14.474474474474475,0.05999837609508072
14.494494494494495,0.05999839548475845
14.514514514514515,0.05999841464292042
14.534534534534535,0.059998433572330936
14.554554554554555,0.05999845227572135
14.574574574574575,0.059998470755790366
14.594594594594595,0.05999848901520448
14.614614614614615,0.059998507056598344
14.634634634634635,0.059998524882575156
14.654654654654655,0.05999854249570702
14.674674674674675,0.05999855989853536
14.694694694694695,0.059998577093571204
14.714714714714715,0.05999859408329565
14.734734734734735,0.05999861087016013
14.754754754754755,0.059998627456586844
14.774774774774775,0.05999864384496903
14.794794794794795,0.05999866003767139
14.814814814814815,0.05999867603703035
14.834834834834835,0.059998691845354474
14.854854854854855,0.05999870746492475
14.874874874874875,0.05999872289799492
14.894894894894895,0.059998738146791825
14.914914914914915,0.05999875321351572
14.934934934934935,0.05999876810034059
14.954954954954955,0.059998782809414446
14.974974974974975,0.05999879734285968
14.994994994994995,0.0599988117027733
15.015015015015015,0.05999882589122732
15.035035035035035,0.05999883991026898
15.055055055055055,0.05999885376192111
15.075075075075075,0.05999886744818235
15.095095095095095,0.0599988809710275
15.115115115115115,0.059998894332407765
15.135135135135135,0.05999890753425108
15.155155155155155,0.059998920578462324
15.175175175175175,0.05999893346692366
15.195195195195195,0.05999894620149475
15.215215215215215,0.059998958784013075
15.235235235235235,0.059998971216294175
15.255255255255255,0.0599989835001319
15.275275275275275,0.0599989956372987
15.295295295295295,0.059999007629545825
15.315315315315315,0.05999901947860366
15.335335335335335,0.05999903118618189
15.355355355355355,0.05999904275396982
15.375375375375375,0.059999054183636547
15.395395395395395,0.05999906547683129
15.415415415415415,0.059999076635183515
15.435435435435435,0.05999908766030328
15.455455455455455,0.059999098553781396
15.475475475475475,0.059999109317189686
15.495495495495495,0.05999911995208121
15.515515515515515,0.05999913045999046
15.535535535535535,0.05999914084243365
15.555555555555555,0.059999151100908844
15.575575575575575,0.05999916123689625
15.595595595595595,0.059999171251858385
15.615615615615615,0.05999918114724031
15.635635635635635,0.059999190924469835
15.655655655655655,0.05999920058495772
15.675675675675675,0.05999921013009787
15.695695695695695,0.05999921956126755
15.715715715715715,0.05999922887982761
15.735735735735735,0.059999238087122604
15.755755755755755,0.05999924718448106
15.775775775775776,0.05999925617321565
15.795795795795796,0.05999926505462334
15.815815815815816,0.059999273829985635
15.835835835835836,0.05999928250056874
15.855855855855856,0.059999291067623736
15.875875875875876,0.05999929953238675
15.895895895895896,0.059999307896079185
15.915915915915916,0.05999931615990783
15.935935935935936,0.059999324325065065
15.955955955955956,0.05999933239272906
15.975975975975976,0.05999934036406388
15.995995995995996,0.05999934824021973
16.016016016016017,0.05999935602233304
16.036036036036037,0.05999936371152672
16.056056056056057,0.059999371308910227
16.076076076076077,0.059999378815579776
16.096096096096097,0.05999938623261854
16.116116116116117,0.059999393561096695
16.136136136136138,0.05999940080207168
16.156156156156158,0.0599994079565883
16.176176176176178,0.05999941502567887
16.196196196196198,0.0599994220103634
16.216216216216218,0.05999942891164971
16.236236236236238,0.05999943573053358
16.256256256256258,0.059999442467998924
16.276276276276278,0.05999944912501788
16.296296296296298,0.05999945570255099
16.316316316316318,0.05999946220154733
16.336336336336338,0.05999946862294464
16.356356356356358,0.05999947496766947
16.376376376376378,0.05999948123663729
16.396396396396398,0.05999948743075266
16.416416416416418,0.05999949355090933
16.436436436436438,0.05999949959799038
16.456456456456458,0.05999950557286833
16.476476476476478,0.059999511476405316
16.496496496496498,0.059999517309453146
16.516516516516518,0.05999952307285347
16.536536536536538,0.05999952876743791
16.556556556556558,0.059999534394028116
16.576576576576578,0.05999953995343596
16.596596596596598,0.059999545446463604
16.616616616616618,0.05999955087390365
16.636636636636638,0.059999556236539214
16.656656656656658,0.05999956153514407
16.676676676676678,0.059999566770482765
16.696696696696698,0.059999571943310695
16.716716716716718,0.059999577054374253
16.736736736736738,0.05999958210441092
16.756756756756758,0.059999587094149355
16.776776776776778,0.059999592024309545
16.796796796796798,0.059999596895602844
16.816816816816818,0.05999960170873215
16.836836836836838,0.05999960646439194
16.856856856856858,0.05999961116326841
16.876876876876878,0.05999961580603956
16.896896896896898,0.05999962039337531
16.916916916916918,0.05999962492593755
16.936936936936938,0.05999962940438029
16.956956956956958,0.059999633829349724
16.976976976976978,0.05999963820148434
16.996996996996998,0.05999964252141498
17.017017017017018,0.05999964678976498
17.037037037037038,0.05999965100715021
17.057057057057058,0.05999965517417921
17.077077077077078,0.05999965929145323
17.097097097097098,0.059999663359566364
17.117117117117118,0.05999966737910559
17.137137137137138,0.05999967135065089
17.157157157157158,0.059999675274775316
17.177177177177178,0.05999967915204509
17.197197197197198,0.059999682983019664
17.217217217217218,0.05999968676825179
17.237237237237238,0.05999969050828767
17.25725725725726,0.05999969420366694
17.27727727727728,0.05999969785492279
17.2972972972973,0.059999701462582086
17.31731731731732,0.05999970502716537
17.33733733733734,0.059999708549186966
17.35735735735736,0.05999971202915508
17.37737737737738,0.05999971546757184
17.3973973973974,0.059999718864933355
17.41741741741742,0.05999972222172985
17.43743743743744,0.059999725538445674
17.45745745745746,0.05999972881555939
17.47747747747748,0.059999732053543864
17.4974974974975,0.059999735252866296
17.51751751751752,0.05999973841398831
17.53753753753754,0.05999974153736605
17.55755755755756,0.05999974462345016
17.57757757757758,0.059999747672685955
17.5975975975976,0.0599997506855134
17.61761761761762,0.059999753662367206
17.63763763763764,0.05999975660367693
17.65765765765766,0.05999975950986694
17.67767767767768,0.0599997623813566
17.6976976976977,0.05999976521856022
17.71771771771772,0.05999976802188718
17.73773773773774,0.059999770791742
17.75775775775776,0.05999977352852431
17.77777777777778,0.059999776232629004
17.7977977977978,0.059999778904446285
17.81781781781782,0.05999978154436164
17.83783783783784,0.05999978415275599
17.85785785785786,0.059999786730005715
17.87787787787788,0.05999978927648267
17.8978978978979,0.0599997917925543
17.91791791791792,0.05999979427858364
17.93793793793794,0.0599997967349294
17.95795795795796,0.05999979916194601
17.97797797797798,0.05999980155998366
17.997997997998,0.059999803929388376
18.01801801801802,0.059999806270502026
18.03803803803804,0.05999980858366241
18.05805805805806,0.05999981086920331
18.07807807807808,0.059999813127454484
18.0980980980981,0.05999981535874179
18.11811811811812,0.05999981756338718
18.13813813813814,0.05999981974170876
18.15815815815816,0.05999982189402084
18.17817817817818,0.05999982402063398
18.1981981981982,0.059999826121855025
18.21821821821822,0.059999828197987166
18.23823823823824,0.05999983024932996
18.25825825825826,0.059999832276179416
18.27827827827828,0.05999983427882796
18.2982982982983,0.05999983625756457
18.31831831831832,0.059999838212674766
18.33833833833834,0.05999984014444063
18.35835835835836,0.05999984205314091
18.37837837837838,0.059999843939051015
18.3983983983984,0.059999845802443066
18.41841841841842,0.059999847643585916
18.43843843843844,0.05999984946274524
18.45845845845846,0.05999985126018351
18.47847847847848,0.059999853036160095
18.4984984984985,0.05999985479093124
18.51851851851852,0.05999985652475014
18.53853853853854,0.05999985823786698
18.55855855855856,0.059999859930528934
18.57857857857858,0.05999986160298024
18.5985985985986,0.059999863255462214
18.61861861861862,0.0599998648882133
18.63863863863864,0.05999986650146909
18.65865865865866,0.059999868095462344
18.67867867867868,0.059999869670423076
18.6986986986987,0.05999987122657852
18.71871871871872,0.059999872764153236
18.73873873873874,0.05999987428336907
18.75875875875876,0.05999987578444523
18.77877877877878,0.05999987726759831
18.7987987987988,0.0599998787330423
18.81881881881882,0.059999880180988674
18.83883883883884,0.059999881611646336
18.85885885885886,0.05999988302522172
18.87887887887888,0.059999884421918795
18.8988988988989,0.059999885801939094
18.91891891891892,0.05999988716548173
18.93893893893894,0.05999988851274346
18.95895895895896,0.05999988984391867
18.97897897897898,0.059999891159199445
18.998998998999,0.05999989245877556
19.01901901901902,0.05999989374283453
19.03903903903904,0.05999989501156164
19.05905905905906,0.05999989626513995
19.07907907907908,0.059999897503750343
19.0990990990991,0.059999898727571534
19.11911911911912,0.05999989993678011
19.13913913913914,0.05999990113155054
19.15915915915916,0.05999990231205523
19.17917917917918,0.05999990347846451
19.1991991991992,0.059999904630946684
19.21921921921922,0.05999990576966804
19.23923923923924,0.059999906894792884
19.25925925925926,0.05999990800648356
19.27927927927928,0.05999990910490048
19.2992992992993,0.05999991019020212
19.31931931931932,0.05999991126254511
19.33933933933934,0.05999991232208414
19.35935935935936,0.05999991336897212
19.37937937937938,0.05999991440336008
19.3993993993994,0.0599999154253973
19.41941941941942,0.05999991643523123
19.43943943943944,0.059999917433007595
19.45945945945946,0.05999991841887034
19.47947947947948,0.059999919392961745
19.4994994994995,0.05999992035542234
19.51951951951952,0.059999921306391
19.53953953953954,0.05999992224600495
19.55955955955956,0.05999992317439977
19.57957957957958,0.0599999240917094
19.5995995995996,0.05999992499806622
19.61961961961962,0.059999925893600994
19.63963963963964,0.059999926778442944
19.65965965965966,0.05999992765271974
19.67967967967968,0.05999992851655754
19.6996996996997,0.05999992937008098
19.71971971971972,0.05999993021341321
19.73973973973974,0.05999993104667593
19.75975975975976,0.059999931869989365
19.77977977977978,0.05999993268347231
19.7997997997998,0.059999933487242134
19.81981981981982,0.05999993428141483
19.83983983983984,0.05999993506610497
19.85985985985986,0.059999935841425794
19.87987987987988,0.05999993660748917
19.8998998998999,0.05999993736440562
19.91991991991992,0.05999993811228438
19.93993993993994,0.05999993885123334
19.95995995995996,0.059999939581359144
19.97997997997998,0.05999994030276713
20.0,0.05999994101556139


==> csv/pi_infty_global_results.csv <==
lam,pi_infty_global
0.01,0.49944495130075106
0.03507537688442211,0.49944495421628465
0.060150753768844226,0.4994449572868777
0.08522613065326633,0.4994449605252228
0.11030150753768844,0.499444963945435
0.13537688442211057,0.49944496756325635
0.16045226130653267,0.4994449713962971
0.1855276381909548,0.4994449754643208
0.2106030150753769,0.4994449797895829
0.235678391959799,0.4994449843972364
0.26075376884422113,0.49944498931581727
0.28582914572864326,0.49944499457783287
0.31090452261306534,0.49944500022047567
0.33597989949748747,0.4994450062864967
0.3610552763819096,0.49944501282528186
0.38613065326633167,0.4994450198941875
0.4112060301507538,0.49944502756021064
0.4362814070351759,0.4994450359020972
0.461356783919598,0.49944504501302545
0.48643216080402013,0.499445055004058
0.5115075376884423,0.49944506600863
0.5365829145728643,0.4994450781884521
0.5616582914572865,0.4994450917413783
0.5867336683417086,0.499445106912036
0.6118090452261307,0.4994451240064167
0.6368844221105529,0.4994451434122445
0.6619597989949749,0.4994451656279551
0.687035175879397,0.4994451913048022
0.7121105527638192,0.49944522130949687
0.7371859296482413,0.4994452568198927
0.7622613065326633,0.49944529947557215
0.7873366834170855,0.4994453516229618
0.8124120603015076,0.49944541672977105
0.8374874371859297,0.49944550011618993
0.8625628140703518,0.4994456103062821
0.8876381909547739,0.49944576164661136
0.912713567839196,0.4994459795769368
0.9377889447236182,0.49944631119893923
0.9628643216080403,0.4994468432844663
0.9879396984924623,0.49944771129643
1.0130150753768845,0.49944902652516676
1.0380904522613066,0.4994507314466872
1.0631658291457287,0.49945264306668496
1.0882412060301507,0.49945461096522475
1.113316582914573,0.49945655429216973
1.138391959798995,0.4994584357226034
1.1634673366834172,0.49946023948627755
1.1885427135678392,0.4994619601267884
1.2136180904522613,0.49946359719583006
1.2386934673366834,0.4994651527075597
1.2637688442211057,0.4994666298688698
1.2888442211055278,0.4994680324214325
1.3139195979899498,0.4994693642906717
1.338994974874372,0.49947062939550985
1.364070351758794,0.4994718315455278
1.389145728643216,0.49947297438709737
1.4142211055276384,0.4994740613775608
1.4392964824120604,0.49947509577568594
1.4643718592964825,0.4994760806415874
1.4894472361809046,0.4994770188420859
1.5145226130653267,0.49947791305908507
1.5395979899497487,0.4994787657994895
1.564673366834171,0.4994795794057652
1.589748743718593,0.49948035606659136
1.6148241206030152,0.49948109782727695
1.6398994974874372,0.4994818065997481
1.6649748743718593,0.4994824841720039
1.6900502512562816,0.4994831322169923
1.7151256281407037,0.4994837523008919
1.7402010050251258,0.49948434589080776
1.7652763819095478,0.4994849143619033
1.79035175879397,0.4994854590039955
1.815427135678392,0.4994859810276472
1.8405025125628143,0.49948648156978975
1.8655778894472363,0.4994869616989101
1.8906532663316584,0.4994874224198348
1.9157286432160805,0.499487864678144
1.9408040201005026,0.4994882893642426
1.9658793969849246,0.49948869731711854
1.990954773869347,0.4994890893278123
2.016030150753769,0.49948946614262196
2.041105527638191,0.49948982846606593
2.066180904522613,0.49949017696362213
2.091256281407035,0.499490512264264
2.116331658291457,0.49949083496280705
2.141407035175879,0.49949114562208513
2.1664824120603012,0.4994914447749671
2.1915577889447233,0.4994917329262278
2.216633165829146,0.4994920105542863
2.241708542713568,0.49949227811281993
2.26678391959799,0.4994925360322656
2.291859296482412,0.49949278472121594
2.316934673366834,0.49949302456772
2.342010050251256,0.49949325594049393
2.3670854271356783,0.49949347919005094
2.3921608040201003,0.49949369464975424
2.4172361809045224,0.4994939026368005
2.4423115577889445,0.4994941034531384
2.4673869346733666,0.499494297386327
2.492462311557789,0.4994944847103391
2.517537688442211,0.49949466568631173
2.5426130653266332,0.49949484056325066
2.5676884422110553,0.4994950095786889
2.5927638190954774,0.4994951729593049
2.6178391959798994,0.4994953309215023
2.6429145728643215,0.4994954836719537
2.6679899497487436,0.4994956314081119
2.6930653266331657,0.4994957743186897
2.7181407035175877,0.4994959125841113
2.74321608040201,0.49949604637693656
2.768291457286432,0.49949617586226086
2.7933668341708544,0.49949630119809063
2.8184422110552765,0.4994964225356983
2.8435175879396986,0.49949654001995586
2.8685929648241206,0.49949665378965
2.8936683417085427,0.499496763977779
2.9187437185929648,0.499496870711833
2.943819095477387,0.49949697411405963
2.968894472361809,0.4994970743017131
2.993969849246231,0.4994971713872913
3.019045226130653,0.49949726547875944
3.044120603015075,0.4994973566797612
3.069195979899497,0.4994974450898192
3.0942713567839197,0.49949753080452447
3.119346733668342,0.49949761391571595
3.144422110552764,0.4994976945116506
3.169497487437186,0.4994977726771648
3.194572864321608,0.499497848493827
3.21964824120603,0.49949792204008336
3.244723618090452,0.49949799339139483
3.2697989949748743,0.49949806262036833
3.2948743718592963,0.49949812979688085
3.3199497487437184,0.49949819498819736
3.3450251256281405,0.499498258259083
3.370100502512563,0.4994983196719099
3.395175879396985,0.4994983792867582
3.420251256281407,0.4994984371615132
3.445326633165829,0.49949849335195656
3.4704020100502513,0.49949854791185416
3.4954773869346734,0.49949860089303927
3.5205527638190954,0.4994986523454922
3.5456281407035175,0.49949870231741533
3.5707035175879396,0.49949875085530615
3.5957788944723617,0.49949879800402514
3.6208542713567837,0.499498843806862
3.645929648241206,0.4994988883055978
3.6710050251256283,0.49949893154056535
3.6960804020100504,0.4994989735507057
3.7211557788944725,0.49949901437362276
3.7462311557788945,0.4994990540456359
3.7713065326633166,0.49949909260182884
3.7963819095477387,0.499499130076098
3.8214572864321608,0.49949916650119747
3.846532663316583,0.49949920190878294
3.871608040201005,0.4994992363294531
3.896683417085427,0.4994992697927891
3.921758793969849,0.4994993023273936
3.946834170854271,0.4994993339609265
3.9719095477386936,0.49949936472013995
3.9969849246231157,0.49949939463091236
4.022060301507538,0.49949942371828
4.047135678391959,0.4994994520064679
4.072211055276382,0.4994994795189193
4.0972864321608045,0.4994995062783242
4.122361809045226,0.4994995323066459
4.147437185929649,0.4994995576251476
4.17251256281407,0.4994995822544171
4.197587939698493,0.4994996062143906
4.222663316582914,0.499499629524376
4.247738693467337,0.49949965220307474
4.2728140703517585,0.4994996742686031
4.297889447236181,0.4994996957385128
4.322964824120603,0.49949971662980985
4.348040201005025,0.4994997369589743
4.373115577889447,0.4994997567419777
4.398190954773869,0.4994997759943007
4.423266331658292,0.49949979473094946
4.4483417085427135,0.49949981296647217
4.473417085427136,0.4994998307149742
4.498492462311558,0.4994998479901333
4.52356783919598,0.4994998648052134
4.548643216080402,0.49949988117307886
4.573718592964824,0.4994998971062075
4.598793969849246,0.49949991261670335
4.6238693467336685,0.49949992771630924
4.64894472361809,0.4994999424164182
4.674020100502513,0.4994999567280852
4.699095477386935,0.4994999706620383
4.724170854271357,0.4994999842286885
4.749246231155779,0.499499997438141
4.774321608040201,0.4995000103002041
4.799396984924623,0.4995000228243995
4.824472361809045,0.49950003501997065
4.849547738693468,0.49950004689589234
4.874623115577889,0.49950005846087875
4.899698492462312,0.499500069723392
4.924773869346733,0.4995000806916495
4.949849246231156,0.4995000913736324
4.974924623115578,0.4995001017770924
5.0,0.4995001119095592

